MSR-GAN: Multi-Segment Reconstruction via Adversarial Learning

Multi-segment reconstruction (MSR) is the problem of estimating a signal given noisy partial observations. Here each observation corresponds to a randomly located segment of the signal. While previous works address this problem using template or moment-matching, in this paper we address MSR from an unsupervised adversarial learning standpoint, named MSR-GAN. We formulate MSR as a distribution matching problem where the goal is to recover the signal and the probability distribution of the segments such that the distribution of the generated measurements following a known forward model is close to the real observations. This is achieved once a min-max optimization involving a generator-discriminator pair is solved. MSR-GAN is mainly inspired by CryoGAN [1]. However, in MSR-GAN we no longer assume the probability distribution of the latent variables, i.e. segment locations, is given and seek to recover it alongside the unknown signal. For this purpose, we show that the loss at the generator side originally is non-differentiable with respect to the segment distribution. Thus, we propose to approximate it using Gumbel-Softmax reparametrization trick. Our proposed solution is generalizable to a wide range of inverse problems. Our simulation results and comparison with various baselines verify the potential of our approach in different settings.

==> figs/exp_mask_dat/mask_em.dat <==
x,y
5,0
10,0
15,0
20,0
25,0.4
30,0.6
35,0.9
40,1
45,1
50,1
55,1
60,1


==> figs/exp_mask_dat/mask_gan.dat <==
x,y
5,0
10,0.7
15,1
20,0.9
25,1
30,1
35,1
40,1
45,1
50,1
55,1
60,1


==> figs/exp_mask_dat/mask_manopt.dat <==
x,y
5,0
10,0
15,0.2
20,0.9
25,0.9
30,1
35,1
40,1
45,1
50,1
55,1
60,1


==> figs/exp_noise_dat/0_gt_fixed_rand.dat <==
x,y
1,-0.245547473430634
2,-0.0078219473361969
3,-0.30035588145256
4,-0.377630263566971
5,-0.151421815156937
6,-0.351516246795654
7,-0.0832532197237015
8,-0.0711982622742653
9,-0.194581657648087
10,-0.0493904799222946
11,-0.00247246026992798
12,0.0731217488646507
13,-0.10710109770298
14,0.123962245881557
15,-0.117112427949905
16,0.0918770581483841
17,-0.323122143745422
18,0.0473658032715321
19,-0.466087847948074
20,0.0318841710686684
21,-0.076315701007843
22,0.120280563831329
23,-0.366605699062347
24,0.0162418633699417
25,-0.0369509235024452
26,0.307207196950912
27,-0.464279115200043
28,0.12828516960144
29,-0.389199912548065
30,0.51661878824234
31,-0.348133444786072
32,-0.142918705940247
33,0.551007628440857
34,0.412080258131027
35,0.215750336647034
36,-0.151361718773842
37,0.162856072187424
38,0.735105037689209
39,-0.450335800647736
40,-0.0653553009033203
41,0.737784624099731
42,0.0535654723644257
43,-0.0583477169275284
44,0.103248700499535
45,-0.371631681919098
46,-0.0986389294266701
47,0.168645158410072
48,-0.286833822727203
49,0.0218121949583292
50,-0.444022178649902
51,-0.407679319381714
52,0.202771306037903
53,-0.278589010238647
54,-0.291769504547119
55,-0.0152528434991837
56,-0.44871062040329
57,-0.0413765907287598
58,-0.367626130580902
59,0.13361369073391
60,0.158587872982025
61,-0.252635776996613
62,-0.101404383778572
63,-0.0197858326137066
64,0.0671544820070267


==> figs/exp_noise_dat/0_gt_fixed_sin.dat <==
x,y
1,0.192653715610504
2,0.414417862892151
3,-0.0763964056968689
4,-0.596306025981903
5,-0.557043015956879
6,-0.21139931678772
7,-0.282796323299408
8,-0.476185023784637
9,-0.424771696329117
10,0.215325146913528
11,-0.45649254322052
12,-0.695648550987244
13,-0.827637434005737
14,-0.067824587225914
15,-0.394945383071899
16,-0.399526089429855
17,0.0256149861961603
18,-0.184110596776009
19,0.626505494117737
20,0.476685523986816
21,0.429295837879181
22,0.506020903587341
23,0.321054100990295
24,0.770557880401611
25,-0.0269181728363037
26,0.111584544181824
27,0.431898921728134
28,-0.369442522525787
29,-0.843279659748077
30,-0.109650462865829
31,-0.354998528957367
32,-0.410094797611237
33,-0.313307404518127
34,0.376434803009033
35,-0.0390239506959915
36,-0.6571084856987
37,-0.596740782260895
38,-0.0679407045245171
39,0.139094159007072
40,-0.53157639503479
41,-0.144447654485703
42,0.647468984127045
43,0.00438041985034943
44,-0.518951117992401
45,-0.421060770750046
46,0.432412266731262
47,-0.144799187779427
48,-0.517737865447998
49,-0.338817477226257
50,-0.774405539035797
51,-0.427917152643204
52,-0.993193924427032
53,-0.824192345142365
54,-0.899782478809357
55,-0.626544594764709
56,-0.247464433312416
57,-0.598322629928589
58,-0.237596079707146
59,0.0178796052932739
60,-0.511851608753204
61,-0.786974310874939
62,0.261850118637085
63,0.00438600778579712
64,0.0581970810890198


==> figs/exp_noise_dat/0_gt_fixed_tri.dat <==
x,y
1,0.910528063774109
2,0.522850513458252
3,0.1679977029562
4,1.17250430583954
5,1.21711134910583
6,0.615278899669647
7,0.396393328905106
8,0.52237856388092
9,0.190329596400261
10,0.583480000495911
11,0.542006313800812
12,0.357872605323792
13,0.285126924514771
14,1.04767942428589
15,0.550400614738464
16,0.339147597551346
17,0.586508095264435
18,1.19503593444824
19,1.43353009223938
20,1.12384867668152
21,1.45446765422821
22,1.19099926948547
23,1.58613753318787
24,1.63998198509216
25,0.75894969701767
26,0.782550394535065
27,1.25940692424774
28,1.53041386604309
29,1.43282830715179
30,1.28603434562683
31,0.920378684997559
32,0.893562138080597
33,0.489311903715134
34,1.00697040557861
35,0.436497241258621
36,-0.112774178385735
37,0.384738236665726
38,0.228215843439102
39,-0.316608488559723
40,-0.461606383323669
41,-0.704372942447662
42,-0.532181441783905
43,-0.0371108315885067
44,-0.29747873544693
45,-0.883604288101196
46,-0.732943892478943
47,-1.09283471107483
48,-0.599169254302979
49,-0.621288120746613
50,-0.775096774101257
51,-1.19303834438324
52,-1.04790937900543
53,-0.476570606231689
54,-0.677422046661377
55,-1.05149042606354
56,-0.454398483037949
57,-1.05727887153625
58,-1.26034426689148
59,-1.08367896080017
60,-0.651646494865417
61,-0.685994744300842
62,0.062492411583662
63,-0.350539952516556
64,0.656963467597961


==> figs/exp_noise_dat/0_gt_known_rand.dat <==
x,y
1,-0.0645239874720573
2,0.221052467823029
3,-0.51149570941925
4,-0.156819924712181
5,-0.35858541727066
6,-0.398914307355881
7,-0.320111364126205
8,-0.146926999092102
9,-0.1131202429533
10,0.0190772712230682
11,-0.0847301781177521
12,0.234129428863525
13,-0.305159270763397
14,0.359907448291779
15,-0.466505497694016
16,0.174444496631622
17,-0.0649581328034401
18,0.0628715306520462
19,-0.364623814821243
20,-0.290940076112747
21,0.330063074827194
22,0.474446892738342
23,-0.197311207652092
24,0.231306880712509
25,0.3724644780159
26,0.384518146514893
27,-0.424960672855377
28,-0.460231781005859
29,-0.335917323827744
30,0.359311103820801
31,-0.404763877391815
32,-0.0560351200401783
33,0.435769468545914
34,0.0358738750219345
35,0.210870504379272
36,-0.179190754890442
37,0.189859732985497
38,0.318413257598877
39,-0.460663676261902
40,0.243949592113495
41,0.477398216724396
42,0.235569164156914
43,-0.217526361346245
44,0.290199458599091
45,-0.378550946712494
46,-0.0911951959133148
47,0.411564886569977
48,-0.200832933187485
49,-0.231640383601189
50,-0.363220036029816
51,-0.474570482969284
52,0.198085814714432
53,-0.305258542299271
54,-0.215498626232147
55,0.0122753959149122
56,-0.435458838939667
57,0.0926767587661743
58,-0.387878090143204
59,0.0887425541877747
60,0.233457252383232
61,-0.409832835197449
62,-0.118609860539436
63,0.216357931494713
64,-0.0686243176460266


==> figs/exp_noise_dat/0_gt_known_sin.dat <==
x,y
1,0.534201204776764
2,0.578391015529633
3,0.544736862182617
4,0.489884853363037
5,0.397154927253723
6,0.286850452423096
7,0.196573331952095
8,0.0839257016777992
9,-0.00329989497549832
10,-0.0623843893408775
11,-0.0711641535162926
12,-0.042571172118187
13,0.0165954120457172
14,0.123379804193974
15,0.264935940504074
16,0.40785625576973
17,0.570632100105286
18,0.722104072570801
19,0.867391347885132
20,0.948508858680725
21,1.00187182426453
22,1.00151216983795
23,0.942617774009705
24,0.855689942836761
25,0.709018647670746
26,0.519931733608246
27,0.315028697252274
28,0.115458406507969
29,-0.0866459459066391
30,-0.266391485929489
31,-0.407297402620316
32,-0.499675571918488
33,-0.541786193847656
34,-0.551565706729889
35,-0.523470401763916
36,-0.453788101673126
37,-0.351494163274765
38,-0.239169746637344
39,-0.127823546528816
40,-0.0296064484864473
41,0.0372260510921478
42,0.0859473347663879
43,0.0744027271866798
44,0.0213735215365887
45,-0.056682925671339
46,-0.185979261994362
47,-0.331072062253952
48,-0.503853619098663
49,-0.666640400886536
50,-0.788949429988861
51,-0.922681629657745
52,-0.981857180595398
53,-1.00016415119171
54,-0.978995978832245
55,-0.900065898895264
56,-0.774148404598236
57,-0.613772988319397
58,-0.417656511068344
59,-0.210378393530846
60,-0.000702791148796678
61,0.164465561509132
62,0.330024093389511
63,0.444415628910065
64,0.53112119436264


==> figs/exp_noise_dat/0_gt_known_tri.dat <==
x,y
1,-0.00816353876143694
2,0.0274705700576305
3,0.054425697773695
4,0.0656176060438156
5,0.114544682204723
6,0.152051851153374
7,0.188205853104591
8,0.220404639840126
9,0.246395707130432
10,0.285859882831573
11,0.317711383104324
12,0.345981806516647
13,0.382599622011185
14,0.40502542257309
15,0.440919429063797
16,0.464001566171646
17,0.500226199626923
18,0.537527620792389
19,0.570216774940491
20,0.598247945308685
21,0.642634332180023
22,0.668781340122223
23,0.700095176696777
24,0.741139769554138
25,0.753268957138062
26,0.803629875183105
27,0.818717241287231
28,0.849336266517639
29,0.863493740558624
30,0.878314197063446
31,0.945385813713074
32,0.96281623840332
33,0.387459337711334
34,0.00886429287493229
35,0.0054830857552588
36,0.00974444672465324
37,0.00220400840044022
38,0.00713493721559644
39,-0.010575694963336
40,-0.00739675387740135
41,-0.000169860548339784
42,0.0074611809104681
43,0.0151844620704651
44,-0.00629208888858557
45,0.010439433157444
46,-0.00652347877621651
47,-0.0150705948472023
48,0.00223628478124738
49,-0.000307787675410509
50,0.00422284426167607
51,0.00107615347951651
52,5.83443325012922e-05
53,0.00811540801078081
54,-0.00288205360993743
55,-0.00401054415851831
56,-0.0158478226512671
57,0.00137390149757266
58,-0.00482684466987848
59,0.00557376118376851
60,-0.0108527634292841
61,0.0066095283254981
62,0.0159781761467457
63,-0.0108315721154213
64,-0.00644130259752274


==> figs/exp_noise_dat/0_gt_pdf_rand.dat <==
x,y
1,0.0142728751525283
2,0.0135467629879713
3,0.0123960915952921
4,0.00701376656070352
5,0.00814343150705099
6,0.00686019752174616
7,0.00622675428166986
8,0.00503172213211656
9,0.00225271307863295
10,0.00208577676676214
11,0.0030989209190011
12,0.00353880738839507
13,0.00978715904057026
14,0.00570707395672798
15,0.00603815307840705
16,0.00811962224543095
17,0.00751322694122791
18,0.0115593411028385
19,0.0122491288930178
20,0.0150750810280442
21,0.0104390615597367
22,0.0115466266870499
23,0.0178771391510963
24,0.0132661005482078
25,0.0179304294288158
26,0.0202391762286425
27,0.0185821130871773
28,0.0171077232807875
29,0.0155635373666883
30,0.0149198723956943
31,0.0182408895343542
32,0.0160335842519999
33,0.0204385723918676
34,0.0210473965853453
35,0.0113636730238795
36,0.0116921067237854
37,0.0166789870709181
38,0.0144968898966908
39,0.0118083283305168
40,0.0115678338333964
41,0.0147074153646827
42,0.018040731549263
43,0.0165187790989876
44,0.0164761207997799
45,0.0164761357009411
46,0.0184368509799242
47,0.0273864883929491
48,0.0259846989065409
49,0.021234018728137
50,0.0281466692686081
51,0.0195506662130356
52,0.0231793485581875
53,0.0296807363629341
54,0.0242394153028727
55,0.0220329239964485
56,0.0246258135885
57,0.0242783837020397
58,0.0274185705929995
59,0.0237436387687922
60,0.023969579488039
61,0.0220072884112597
62,0.0193369910120964
63,0.0206834375858307
64,0.020488640293479


==> figs/exp_noise_dat/0_gt_pdf_sin.dat <==
x,y
1,0.0183586031198502
2,0.015446956269443
3,0.012773266993463
4,0.0113336285576224
5,0.0102347061038017
6,0.00981026887893677
7,0.00875976122915745
8,0.00837241485714912
9,0.00821383204311132
10,0.0080995699390769
11,0.0080100204795599
12,0.0081152031198144
13,0.00824066903442144
14,0.00896707456558943
15,0.00993764121085405
16,0.0110473157837987
17,0.0121491048485041
18,0.0131850298494101
19,0.0143775325268507
20,0.0151817789301276
21,0.0159087423235178
22,0.015890309587121
23,0.0154384020715952
24,0.0156231187283993
25,0.0168667286634445
26,0.0192361567169428
27,0.0235690735280514
28,0.0229870434850454
29,0.019930774345994
30,0.0171641167253256
31,0.0152087863534689
32,0.0152013469487429
33,0.0158318039029837
34,0.0143363829702139
35,0.0129240192472935
36,0.0120786586776376
37,0.011041821911931
38,0.0107078552246094
39,0.0109900990501046
40,0.0107403825968504
41,0.0114938616752625
42,0.0111964093521237
43,0.0112949581816792
44,0.0114820590242743
45,0.0121780876070261
46,0.0137126361951232
47,0.0158078763633966
48,0.0195824727416039
49,0.022924417629838
50,0.0227293279021978
51,0.0238067992031574
52,0.0246904194355011
53,0.025996470823884
54,0.0275903642177582
55,0.0247983653098345
56,0.021221561357379
57,0.0198943018913269
58,0.0180644430220127
59,0.0177842117846012
60,0.0201269313693047
61,0.0226848125457764
62,0.0248222053050995
63,0.0228305794298649
64,0.0209964383393526


==> figs/exp_noise_dat/0_gt_pdf_tri.dat <==
x,y
1,0.0249111205339432
2,0.0199261885136366
3,0.0122944414615631
4,0.0138245215639472
5,0.0147245936095715
6,0.0171653032302856
7,0.0172389876097441
8,0.0206604562699795
9,0.022216759622097
10,0.0257758460938931
11,0.0246221348643303
12,0.0259031280875206
13,0.0287233591079712
14,0.0240630879998207
15,0.0213589854538441
16,0.019432419911027
17,0.0194486789405346
18,0.0204959250986576
19,0.0224687103182077
20,0.0187028013169765
21,0.021286403760314
22,0.0230608601123095
23,0.0208662580698729
24,0.0161682944744825
25,0.0125779444351792
26,0.0118524059653282
27,0.0144448131322861
28,0.0157875698059797
29,0.0191034451127052
30,0.0175008848309517
31,0.0149136502295732
32,0.0119614964351058
33,0.0119331320747733
34,0.015053316950798
35,0.0142077039927244
36,0.0134078608825803
37,0.0120081882923841
38,0.0126435039564967
39,0.0128936432301998
40,0.0118047911673784
41,0.012654734775424
42,0.0127398446202278
43,0.0122771058231592
44,0.0129712019115686
45,0.0135179143399
46,0.0131584266200662
47,0.0162162110209465
48,0.0136628383770585
49,0.011729315854609
50,0.0114291170611978
51,0.0112609565258026
52,0.00897265505045652
53,0.00919779483228922
54,0.0094936303794384
55,0.0101875616237521
56,0.0103832166641951
57,0.0108151957392693
58,0.0107461577281356
59,0.0112168742343783
60,0.0114160170778632
61,0.0115015581250191
62,0.011157950386405
63,0.0121013922616839
64,0.0137586696073413


==> figs/exp_noise_dat/0_gt_unknown_rand.dat <==
x,y
1,-0.109004892408848
2,0.180438548326492
3,-0.496275782585144
4,-0.188796043395996
5,-0.342825144529343
6,-0.394938796758652
7,-0.31428262591362
8,-0.135089620947838
9,-0.135740056633949
10,0.0432622656226158
11,-0.102722145617008
12,0.186377316713333
13,-0.227562233805656
14,0.385050624608994
15,-0.443515598773956
16,0.125312685966492
17,-0.138738334178925
18,0.0767898410558701
19,-0.38089257478714
20,-0.305852890014648
21,0.292997151613235
22,0.462941288948059
23,-0.194817796349525
24,0.169517338275909
25,0.398866981267929
26,0.361054390668869
27,-0.37096443772316
28,-0.407904744148254
29,-0.319439798593521
30,0.367424726486206
31,-0.378157287836075
32,-0.100740984082222
33,0.475875228643417
34,0.0111112017184496
35,0.221721604466438
36,-0.157664954662323
37,0.214779183268547
38,0.356182038784027
39,-0.500448226928711
40,0.277513980865479
41,0.435582518577576
42,0.271646767854691
43,-0.214561700820923
44,0.310151785612106
45,-0.378811925649643
46,-0.0476663559675217
47,0.389602929353714
48,-0.207316502928734
49,-0.223094776272774
50,-0.339382082223892
51,-0.470382392406464
52,0.143434286117554
53,-0.283913999795914
54,-0.153561159968376
55,0.00509682577103376
56,-0.359238564968109
57,0.0430619418621063
58,-0.381427466869354
59,0.110572397708893
60,0.149119600653648
61,-0.400341689586639
62,-0.0971109718084335
63,0.157431051135063
64,-0.108755372464657


==> figs/exp_noise_dat/0_gt_unknown_sin.dat <==
x,y
1,0.594614744186401
2,0.602690398693085
3,0.533975839614868
4,0.394822001457214
5,0.287673592567444
6,0.26507642865181
7,0.152356088161469
8,0.0757758915424347
9,-0.0459105707705021
10,-0.0948905497789383
11,-0.11474783718586
12,-0.0790922418236732
13,0.0780792832374573
14,0.184879764914513
15,0.253945082426071
16,0.407884746789932
17,0.556711137294769
18,0.6713547706604
19,0.847944796085358
20,0.974640309810638
21,0.977548897266388
22,0.958406329154968
23,0.967967987060547
24,0.859497547149658
25,0.58945494890213
26,0.545684993267059
27,0.478232532739639
28,0.180461779236794
29,-0.187644243240356
30,-0.358653604984283
31,-0.42166268825531
32,-0.434739053249359
33,-0.474160254001617
34,-0.475807219743729
35,-0.476805746555328
36,-0.471903681755066
37,-0.430356651544571
38,-0.252265453338623
39,-0.168263509869576
40,-0.0782618895173073
41,0.0214083138853312
42,0.0428489707410336
43,0.08394905179739
44,-0.000218078726902604
45,-0.0590513125061989
46,-0.194668754935265
47,-0.336629629135132
48,-0.469071358442307
49,-0.64271068572998
50,-0.80924379825592
51,-0.859018445014954
52,-0.868586838245392
53,-0.875520169734955
54,-0.912272334098816
55,-0.838889479637146
56,-0.674410104751587
57,-0.568509697914124
58,-0.371214628219604
59,-0.162945434451103
60,0.00678699882701039
61,0.0733235254883766
62,0.272579967975616
63,0.469176679849625
64,0.596740067005157


==> figs/exp_noise_dat/em_quant_m18.dat <==
x,y,high,low
2.95417361754738,-0.128413572089823,0.0952093269374835,-0.136126283177216
2.39832458609583,-0.116811291373123,0.108943758624371,-0.108228927985679
1.84305001632878,-0.209557839811431,0.0533385364923943,-5.4440036691175
1.28750695088072,-0.267102146670238,0.0956319185321494,-0.408819874891055
0.731951395325163,-0.0692456806615699,0.155850265902758,-0.196981955936714
0.176102363873605,-0.138977486884073,0.0711788222793255,-3.35743829500844
-0.379172205893441,-0.312912144986519,0.0888772857627724,-1.32742485822508


==> figs/exp_noise_dat/gan_quant_m18.dat <==
x,y,high,low
2.95417361754738,-2.9522541993035,0.120443983540863,-0.202296716851285
2.39832458609583,-2.83585920432963,0.356938763420737,-0.440798431499317
1.84305001632878,-2.63597002801403,0.17637888797238,-0.171685321960968
1.28750695088072,-2.28743608482953,0.205382916160629,-0.383966055340589
0.731951395325163,-2.1026393972888,0.150627634306392,-0.0690870067159555
0.176102363873605,-0.589117375267095,0.422977833126878,-0.463612353412611
-0.379172205893441,0.0464273994909332,0.059741912108868,-0.109207539152287


==> figs/exp_noise_dat/manopt_quant_m18.dat <==
x,y,high,low
2.95417361754738,-0.285480179295647,0.196566761294643,-5.74735930845688
2.39832458609583,-0.285880284111511,0.196332808288803,-5.19068540060493
1.84305001632878,-0.400717807996356,0.309145459780487,-4.53368693039176
1.28750695088072,-0.274490317117523,0.176404046224753,-3.62200446659076
0.731951395325163,-0.300484674903397,0.105233621334291,-1.52078524168819
0.176102363873605,-0.160030238708205,0.212939724373345,-1.32598558251661
-0.379172205893441,0.291224965005945,0.559679813962112,-0.195964261724204


==> figs/exp_noise_dat/noise_em.dat <==
x,y
2.92515054935137,-7.02235092900282
2.36950680458593,-6.46680307290174
1.81385706477399,-5.9085820957992
1.2579467559132,-5.34712154016399
0.702863623772439,-4.79747412712025
0.147291074161675,-4.26076640118256
-0.408361001489128,-3.55780903203256
-0.963611522066038,-2.2250301370887
-1.51954690092206,-0.0533021642761013
-2.07513696857521,0.262992472196236


==> figs/exp_noise_dat/noise_em_m18.dat <==
x,y
2.95417361754738,-0.128413572089823
2.39832458609583,-0.116811291373123
1.84305001632878,-0.209557839811431
1.28750695088072,-0.267102146670238
0.731951395325163,-0.0692456806615699
0.176102363873605,-0.138977486884073
-0.379172205893441,-0.312912144986519


==> figs/exp_noise_dat/noise_gan_m18.dat <==
x,y
2.95417361754738,-2.9522541993035
2.39832458609583,-2.83585920432963
1.84305001632878,-2.63597002801403
1.28750695088072,-2.28743608482953
0.731951395325163,-2.1026393972888
0.176102363873605,-0.589117375267095
-0.379172205893441,0.0464273994909332


==> figs/exp_noise_dat/noise_manopt.dat <==
x,y
2.92515054935137,-4.09410600200336
2.36950680458593,-1.38625510799254
1.81385706477399,-1.57937992482466
1.2579467559132,-2.91046710736135
0.702863623772439,-1.37877322303964
0.147291074161675,-0.904116497084885
-0.408361001489128,-0.0514242369831575
-0.963611522066038,0.0572750163853001
-1.51954690092206,0.0906600372949241
-2.07513696857521,0.23230354994816


==> figs/exp_noise_dat/noise_manopt_bisp.dat <==
x,y
2.92515054935137,-6.91550866954697
2.36950680458593,-6.32999257796126
1.81385706477399,-5.5904815833142
1.2579467559132,-4.75142793144671
0.702863623772439,-3.74189102814302
0.147291074161675,-2.66499317176998
-0.408361001489128,-1.5237133745202
-0.963611522066038,0.585731945888437
-1.51954690092206,1.10217237393703
-2.07513696857521,1.19666297143373


==> figs/exp_noise_dat/noise_manopt_m18.dat <==
x,y
2.95417361754738,-0.285480179295647
2.39832458609583,-0.285880284111511
1.84305001632878,-0.400717807996356
1.28750695088072,-0.274490317117523
0.731951395325163,-0.300484674903397
0.176102363873605,-0.160030238708205
-0.379172205893441,0.291224965005945


==> figs/exp_noise_dat/noise_msrgan.dat <==
x,y
2.92515054935137,-2.93545450655011
2.36950680458593,-2.96373766161853
1.81385706477399,-2.74365545491612
1.2579467559132,-2.4265012811745
0.702863623772439,-1.90025402018852
0.147291074161675,-1.23686809297385
-0.408361001489128,0.00184102411531947
-0.963611522066038,0.0175390994423469
-1.51954690092206,-0.0378920323701313
-2.07513696857521,0.0163887824928736


==> figs/viz_signals_dat/0_est_fixed_rand.dat <==
x,y
1,-0.245547473430634
2,-0.0078219473361969
3,-0.30035588145256
4,-0.377630263566971
5,-0.151421815156937
6,-0.351516246795654
7,-0.0832532197237015
8,-0.0711982622742653
9,-0.194581657648087
10,-0.0493904799222946
11,-0.00247246026992798
12,0.0731217488646507
13,-0.10710109770298
14,0.123962245881557
15,-0.117112427949905
16,0.0918770581483841
17,-0.323122143745422
18,0.0473658032715321
19,-0.466087847948074
20,0.0318841710686684
21,-0.076315701007843
22,0.120280563831329
23,-0.366605699062347
24,0.0162418633699417
25,-0.0369509235024452
26,0.307207196950912
27,-0.464279115200043
28,0.12828516960144
29,-0.389199912548065
30,0.51661878824234
31,-0.348133444786072
32,-0.142918705940247
33,0.551007628440857
34,0.412080258131027
35,0.215750336647034
36,-0.151361718773842
37,0.162856072187424
38,0.735105037689209
39,-0.450335800647736
40,-0.0653553009033203
41,0.737784624099731
42,0.0535654723644257
43,-0.0583477169275284
44,0.103248700499535
45,-0.371631681919098
46,-0.0986389294266701
47,0.168645158410072
48,-0.286833822727203
49,0.0218121949583292
50,-0.444022178649902
51,-0.407679319381714
52,0.202771306037903
53,-0.278589010238647
54,-0.291769504547119
55,-0.0152528434991837
56,-0.44871062040329
57,-0.0413765907287598
58,-0.367626130580902
59,0.13361369073391
60,0.158587872982025
61,-0.252635776996613
62,-0.101404383778572
63,-0.0197858326137066
64,0.0671544820070267


==> figs/viz_signals_dat/0_est_fixed_sin.dat <==
x,y
1,0.192653715610504
2,0.414417862892151
3,-0.0763964056968689
4,-0.596306025981903
5,-0.557043015956879
6,-0.21139931678772
7,-0.282796323299408
8,-0.476185023784637
9,-0.424771696329117
10,0.215325146913528
11,-0.45649254322052
12,-0.695648550987244
13,-0.827637434005737
14,-0.067824587225914
15,-0.394945383071899
16,-0.399526089429855
17,0.0256149861961603
18,-0.184110596776009
19,0.626505494117737
20,0.476685523986816
21,0.429295837879181
22,0.506020903587341
23,0.321054100990295
24,0.770557880401611
25,-0.0269181728363037
26,0.111584544181824
27,0.431898921728134
28,-0.369442522525787
29,-0.843279659748077
30,-0.109650462865829
31,-0.354998528957367
32,-0.410094797611237
33,-0.313307404518127
34,0.376434803009033
35,-0.0390239506959915
36,-0.6571084856987
37,-0.596740782260895
38,-0.0679407045245171
39,0.139094159007072
40,-0.53157639503479
41,-0.144447654485703
42,0.647468984127045
43,0.00438041985034943
44,-0.518951117992401
45,-0.421060770750046
46,0.432412266731262
47,-0.144799187779427
48,-0.517737865447998
49,-0.338817477226257
50,-0.774405539035797
51,-0.427917152643204
52,-0.993193924427032
53,-0.824192345142365
54,-0.899782478809357
55,-0.626544594764709
56,-0.247464433312416
57,-0.598322629928589
58,-0.237596079707146
59,0.0178796052932739
60,-0.511851608753204
61,-0.786974310874939
62,0.261850118637085
63,0.00438600778579712
64,0.0581970810890198


==> figs/viz_signals_dat/0_est_fixed_tri.dat <==
x,y
1,0.910528063774109
2,0.522850513458252
3,0.1679977029562
4,1.17250430583954
5,1.21711134910583
6,0.615278899669647
7,0.396393328905106
8,0.52237856388092
9,0.190329596400261
10,0.583480000495911
11,0.542006313800812
12,0.357872605323792
13,0.285126924514771
14,1.04767942428589
15,0.550400614738464
16,0.339147597551346
17,0.586508095264435
18,1.19503593444824
19,1.43353009223938
20,1.12384867668152
21,1.45446765422821
22,1.19099926948547
23,1.58613753318787
24,1.63998198509216
25,0.75894969701767
26,0.782550394535065
27,1.25940692424774
28,1.53041386604309
29,1.43282830715179
30,1.28603434562683
31,0.920378684997559
32,0.893562138080597
33,0.489311903715134
34,1.00697040557861
35,0.436497241258621
36,-0.112774178385735
37,0.384738236665726
38,0.228215843439102
39,-0.316608488559723
40,-0.461606383323669
41,-0.704372942447662
42,-0.532181441783905
43,-0.0371108315885067
44,-0.29747873544693
45,-0.883604288101196
46,-0.732943892478943
47,-1.09283471107483
48,-0.599169254302979
49,-0.621288120746613
50,-0.775096774101257
51,-1.19303834438324
52,-1.04790937900543
53,-0.476570606231689
54,-0.677422046661377
55,-1.05149042606354
56,-0.454398483037949
57,-1.05727887153625
58,-1.26034426689148
59,-1.08367896080017
60,-0.651646494865417
61,-0.685994744300842
62,0.062492411583662
63,-0.350539952516556
64,0.656963467597961


==> figs/viz_signals_dat/0_est_known_rand.dat <==
x,y
1,-0.0645239874720573
2,0.221052467823029
3,-0.51149570941925
4,-0.156819924712181
5,-0.35858541727066
6,-0.398914307355881
7,-0.320111364126205
8,-0.146926999092102
9,-0.1131202429533
10,0.0190772712230682
11,-0.0847301781177521
12,0.234129428863525
13,-0.305159270763397
14,0.359907448291779
15,-0.466505497694016
16,0.174444496631622
17,-0.0649581328034401
18,0.0628715306520462
19,-0.364623814821243
20,-0.290940076112747
21,0.330063074827194
22,0.474446892738342
23,-0.197311207652092
24,0.231306880712509
25,0.3724644780159
26,0.384518146514893
27,-0.424960672855377
28,-0.460231781005859
29,-0.335917323827744
30,0.359311103820801
31,-0.404763877391815
32,-0.0560351200401783
33,0.435769468545914
34,0.0358738750219345
35,0.210870504379272
36,-0.179190754890442
37,0.189859732985497
38,0.318413257598877
39,-0.460663676261902
40,0.243949592113495
41,0.477398216724396
42,0.235569164156914
43,-0.217526361346245
44,0.290199458599091
45,-0.378550946712494
46,-0.0911951959133148
47,0.411564886569977
48,-0.200832933187485
49,-0.231640383601189
50,-0.363220036029816
51,-0.474570482969284
52,0.198085814714432
53,-0.305258542299271
54,-0.215498626232147
55,0.0122753959149122
56,-0.435458838939667
57,0.0926767587661743
58,-0.387878090143204
59,0.0887425541877747
60,0.233457252383232
61,-0.409832835197449
62,-0.118609860539436
63,0.216357931494713
64,-0.0686243176460266


==> figs/viz_signals_dat/0_est_known_sin.dat <==
x,y
1,0.534201204776764
2,0.578391015529633
3,0.544736862182617
4,0.489884853363037
5,0.397154927253723
6,0.286850452423096
7,0.196573331952095
8,0.0839257016777992
9,-0.00329989497549832
10,-0.0623843893408775
11,-0.0711641535162926
12,-0.042571172118187
13,0.0165954120457172
14,0.123379804193974
15,0.264935940504074
16,0.40785625576973
17,0.570632100105286
18,0.722104072570801
19,0.867391347885132
20,0.948508858680725
21,1.00187182426453
22,1.00151216983795
23,0.942617774009705
24,0.855689942836761
25,0.709018647670746
26,0.519931733608246
27,0.315028697252274
28,0.115458406507969
29,-0.0866459459066391
30,-0.266391485929489
31,-0.407297402620316
32,-0.499675571918488
33,-0.541786193847656
34,-0.551565706729889
35,-0.523470401763916
36,-0.453788101673126
37,-0.351494163274765
38,-0.239169746637344
39,-0.127823546528816
40,-0.0296064484864473
41,0.0372260510921478
42,0.0859473347663879
43,0.0744027271866798
44,0.0213735215365887
45,-0.056682925671339
46,-0.185979261994362
47,-0.331072062253952
48,-0.503853619098663
49,-0.666640400886536
50,-0.788949429988861
51,-0.922681629657745
52,-0.981857180595398
53,-1.00016415119171
54,-0.978995978832245
55,-0.900065898895264
56,-0.774148404598236
57,-0.613772988319397
58,-0.417656511068344
59,-0.210378393530846
60,-0.000702791148796678
61,0.164465561509132
62,0.330024093389511
63,0.444415628910065
64,0.53112119436264


==> figs/viz_signals_dat/0_est_known_tri.dat <==
x,y
1,-0.00816353876143694
2,0.0274705700576305
3,0.054425697773695
4,0.0656176060438156
5,0.114544682204723
6,0.152051851153374
7,0.188205853104591
8,0.220404639840126
9,0.246395707130432
10,0.285859882831573
11,0.317711383104324
12,0.345981806516647
13,0.382599622011185
14,0.40502542257309
15,0.440919429063797
16,0.464001566171646
17,0.500226199626923
18,0.537527620792389
19,0.570216774940491
20,0.598247945308685
21,0.642634332180023
22,0.668781340122223
23,0.700095176696777
24,0.741139769554138
25,0.753268957138062
26,0.803629875183105
27,0.818717241287231
28,0.849336266517639
29,0.863493740558624
30,0.878314197063446
31,0.945385813713074
32,0.96281623840332
33,0.387459337711334
34,0.00886429287493229
35,0.0054830857552588
36,0.00974444672465324
37,0.00220400840044022
38,0.00713493721559644
39,-0.010575694963336
40,-0.00739675387740135
41,-0.000169860548339784
42,0.0074611809104681
43,0.0151844620704651
44,-0.00629208888858557
45,0.010439433157444
46,-0.00652347877621651
47,-0.0150705948472023
48,0.00223628478124738
49,-0.000307787675410509
50,0.00422284426167607
51,0.00107615347951651
52,5.83443325012922e-05
53,0.00811540801078081
54,-0.00288205360993743
55,-0.00401054415851831
56,-0.0158478226512671
57,0.00137390149757266
58,-0.00482684466987848
59,0.00557376118376851
60,-0.0108527634292841
61,0.0066095283254981
62,0.0159781761467457
63,-0.0108315721154213
64,-0.00644130259752274


==> figs/viz_signals_dat/0_est_pdf_rand.dat <==
x,y
1,0.0142728751525283
2,0.0135467629879713
3,0.0123960915952921
4,0.00701376656070352
5,0.00814343150705099
6,0.00686019752174616
7,0.00622675428166986
8,0.00503172213211656
9,0.00225271307863295
10,0.00208577676676214
11,0.0030989209190011
12,0.00353880738839507
13,0.00978715904057026
14,0.00570707395672798
15,0.00603815307840705
16,0.00811962224543095
17,0.00751322694122791
18,0.0115593411028385
19,0.0122491288930178
20,0.0150750810280442
21,0.0104390615597367
22,0.0115466266870499
23,0.0178771391510963
24,0.0132661005482078
25,0.0179304294288158
26,0.0202391762286425
27,0.0185821130871773
28,0.0171077232807875
29,0.0155635373666883
30,0.0149198723956943
31,0.0182408895343542
32,0.0160335842519999
33,0.0204385723918676
34,0.0210473965853453
35,0.0113636730238795
36,0.0116921067237854
37,0.0166789870709181
38,0.0144968898966908
39,0.0118083283305168
40,0.0115678338333964
41,0.0147074153646827
42,0.018040731549263
43,0.0165187790989876
44,0.0164761207997799
45,0.0164761357009411
46,0.0184368509799242
47,0.0273864883929491
48,0.0259846989065409
49,0.021234018728137
50,0.0281466692686081
51,0.0195506662130356
52,0.0231793485581875
53,0.0296807363629341
54,0.0242394153028727
55,0.0220329239964485
56,0.0246258135885
57,0.0242783837020397
58,0.0274185705929995
59,0.0237436387687922
60,0.023969579488039
61,0.0220072884112597
62,0.0193369910120964
63,0.0206834375858307
64,0.020488640293479


==> figs/viz_signals_dat/0_est_pdf_sin.dat <==
x,y
1,0.0183586031198502
2,0.015446956269443
3,0.012773266993463
4,0.0113336285576224
5,0.0102347061038017
6,0.00981026887893677
7,0.00875976122915745
8,0.00837241485714912
9,0.00821383204311132
10,0.0080995699390769
11,0.0080100204795599
12,0.0081152031198144
13,0.00824066903442144
14,0.00896707456558943
15,0.00993764121085405
16,0.0110473157837987
17,0.0121491048485041
18,0.0131850298494101
19,0.0143775325268507
20,0.0151817789301276
21,0.0159087423235178
22,0.015890309587121
23,0.0154384020715952
24,0.0156231187283993
25,0.0168667286634445
26,0.0192361567169428
27,0.0235690735280514
28,0.0229870434850454
29,0.019930774345994
30,0.0171641167253256
31,0.0152087863534689
32,0.0152013469487429
33,0.0158318039029837
34,0.0143363829702139
35,0.0129240192472935
36,0.0120786586776376
37,0.011041821911931
38,0.0107078552246094
39,0.0109900990501046
40,0.0107403825968504
41,0.0114938616752625
42,0.0111964093521237
43,0.0112949581816792
44,0.0114820590242743
45,0.0121780876070261
46,0.0137126361951232
47,0.0158078763633966
48,0.0195824727416039
49,0.022924417629838
50,0.0227293279021978
51,0.0238067992031574
52,0.0246904194355011
53,0.025996470823884
54,0.0275903642177582
55,0.0247983653098345
56,0.021221561357379
57,0.0198943018913269
58,0.0180644430220127
59,0.0177842117846012
60,0.0201269313693047
61,0.0226848125457764
62,0.0248222053050995
63,0.0228305794298649
64,0.0209964383393526


==> figs/viz_signals_dat/0_est_pdf_tri.dat <==
x,y
1,0.0249111205339432
2,0.0199261885136366
3,0.0122944414615631
4,0.0138245215639472
5,0.0147245936095715
6,0.0171653032302856
7,0.0172389876097441
8,0.0206604562699795
9,0.022216759622097
10,0.0257758460938931
11,0.0246221348643303
12,0.0259031280875206
13,0.0287233591079712
14,0.0240630879998207
15,0.0213589854538441
16,0.019432419911027
17,0.0194486789405346
18,0.0204959250986576
19,0.0224687103182077
20,0.0187028013169765
21,0.021286403760314
22,0.0230608601123095
23,0.0208662580698729
24,0.0161682944744825
25,0.0125779444351792
26,0.0118524059653282
27,0.0144448131322861
28,0.0157875698059797
29,0.0191034451127052
30,0.0175008848309517
31,0.0149136502295732
32,0.0119614964351058
33,0.0119331320747733
34,0.015053316950798
35,0.0142077039927244
36,0.0134078608825803
37,0.0120081882923841
38,0.0126435039564967
39,0.0128936432301998
40,0.0118047911673784
41,0.012654734775424
42,0.0127398446202278
43,0.0122771058231592
44,0.0129712019115686
45,0.0135179143399
46,0.0131584266200662
47,0.0162162110209465
48,0.0136628383770585
49,0.011729315854609
50,0.0114291170611978
51,0.0112609565258026
52,0.00897265505045652
53,0.00919779483228922
54,0.0094936303794384
55,0.0101875616237521
56,0.0103832166641951
57,0.0108151957392693
58,0.0107461577281356
59,0.0112168742343783
60,0.0114160170778632
61,0.0115015581250191
62,0.011157950386405
63,0.0121013922616839
64,0.0137586696073413


==> figs/viz_signals_dat/0_est_unknown_rand.dat <==
x,y
1,-0.109004892408848
2,0.180438548326492
3,-0.496275782585144
4,-0.188796043395996
5,-0.342825144529343
6,-0.394938796758652
7,-0.31428262591362
8,-0.135089620947838
9,-0.135740056633949
10,0.0432622656226158
11,-0.102722145617008
12,0.186377316713333
13,-0.227562233805656
14,0.385050624608994
15,-0.443515598773956
16,0.125312685966492
17,-0.138738334178925
18,0.0767898410558701
19,-0.38089257478714
20,-0.305852890014648
21,0.292997151613235
22,0.462941288948059
23,-0.194817796349525
24,0.169517338275909
25,0.398866981267929
26,0.361054390668869
27,-0.37096443772316
28,-0.407904744148254
29,-0.319439798593521
30,0.367424726486206
31,-0.378157287836075
32,-0.100740984082222
33,0.475875228643417
34,0.0111112017184496
35,0.221721604466438
36,-0.157664954662323
37,0.214779183268547
38,0.356182038784027
39,-0.500448226928711
40,0.277513980865479
41,0.435582518577576
42,0.271646767854691
43,-0.214561700820923
44,0.310151785612106
45,-0.378811925649643
46,-0.0476663559675217
47,0.389602929353714
48,-0.207316502928734
49,-0.223094776272774
50,-0.339382082223892
51,-0.470382392406464
52,0.143434286117554
53,-0.283913999795914
54,-0.153561159968376
55,0.00509682577103376
56,-0.359238564968109
57,0.0430619418621063
58,-0.381427466869354
59,0.110572397708893
60,0.149119600653648
61,-0.400341689586639
62,-0.0971109718084335
63,0.157431051135063
64,-0.108755372464657


==> figs/viz_signals_dat/0_est_unknown_sin.dat <==
x,y
1,0.594614744186401
2,0.602690398693085
3,0.533975839614868
4,0.394822001457214
5,0.287673592567444
6,0.26507642865181
7,0.152356088161469
8,0.0757758915424347
9,-0.0459105707705021
10,-0.0948905497789383
11,-0.11474783718586
12,-0.0790922418236732
13,0.0780792832374573
14,0.184879764914513
15,0.253945082426071
16,0.407884746789932
17,0.556711137294769
18,0.6713547706604
19,0.847944796085358
20,0.974640309810638
21,0.977548897266388
22,0.958406329154968
23,0.967967987060547
24,0.859497547149658
25,0.58945494890213
26,0.545684993267059
27,0.478232532739639
28,0.180461779236794
29,-0.187644243240356
30,-0.358653604984283
31,-0.42166268825531
32,-0.434739053249359
33,-0.474160254001617
34,-0.475807219743729
35,-0.476805746555328
36,-0.471903681755066
37,-0.430356651544571
38,-0.252265453338623
39,-0.168263509869576
40,-0.0782618895173073
41,0.0214083138853312
42,0.0428489707410336
43,0.08394905179739
44,-0.000218078726902604
45,-0.0590513125061989
46,-0.194668754935265
47,-0.336629629135132
48,-0.469071358442307
49,-0.64271068572998
50,-0.80924379825592
51,-0.859018445014954
52,-0.868586838245392
53,-0.875520169734955
54,-0.912272334098816
55,-0.838889479637146
56,-0.674410104751587
57,-0.568509697914124
58,-0.371214628219604
59,-0.162945434451103
60,0.00678699882701039
61,0.0733235254883766
62,0.272579967975616
63,0.469176679849625
64,0.596740067005157


==> figs/viz_signals_dat/0_est_unknown_tri.dat <==
x,y
1,-0.059506744146347
2,0.000774731975980103
3,0.0549078769981861
4,0.0728224217891693
5,0.100107870995998
6,0.147985145449638
7,0.229382261633873
8,0.211709603667259
9,0.223322451114655
10,0.219203695654869
11,0.345733970403671
12,0.342058092355728
13,0.452036529779434
14,0.350940346717834
15,0.430764853954315
16,0.546571612358093
17,0.594879508018494
18,0.48844587802887
19,0.605161130428314
20,0.521631419658661
21,0.610483646392822
22,0.631175339221954
23,0.779681444168091
24,0.732297718524933
25,0.795023083686829
26,0.804291665554047
27,0.851142406463623
28,0.893470883369446
29,0.928287506103516
30,0.98089063167572
31,0.94432258605957
32,0.998067677021027
33,-0.0289302673190832
34,-0.0576577596366405
35,0.0740046128630638
36,0.0117722544819117
37,-0.0324038043618202
38,0.0441205464303493
39,-0.0506379939615726
40,-0.00531925680115819
41,-0.00428414531052113
42,-0.0143710076808929
43,-0.0353143438696861
44,0.012433142401278
45,-0.000536928244400769
46,-0.00293445424176753
47,0.0263028498739004
48,-0.0398133546113968
49,0.00660775741562247
50,0.0232569184154272
51,-0.0226160734891891
52,-0.00225304230116308
53,0.0410151332616806
54,0.0463130734860897
55,0.00264147622510791
56,-0.0235104840248823
57,0.0331279374659061
58,0.0312688387930393
59,0.0414882861077785
60,-0.0178290270268917
61,-0.0190172307193279
62,0.000873180397320539
63,-0.00438621174544096
64,-0.000730001833289862


==> figs/viz_signals_dat/0_gt_fixed_rand.dat <==
x,y
1,-0.082977995297426
2,0.220324493442158
3,-0.499885625182655
4,-0.19766742736816
5,-0.353244109182887
6,-0.407661405231202
7,-0.313739788622329
8,-0.154439272956952
9,-0.10323252576933
10,0.0388167340033569
11,-0.0808054855967052
12,0.185219500396759
13,-0.295547750268483
14,0.378117436390945
15,-0.472612406802074
16,0.170467510178402
17,-0.082695197632873
18,0.0586898284457517
19,-0.359613061404766
20,-0.301898510915121
21,0.300744568675537
22,0.468261575719398
23,-0.186575821840757
24,0.192322615669314
25,0.376389152296038
26,0.394606663503847
27,-0.414955788630222
28,-0.460945216767118
29,-0.330169580435431
30,0.378142503429413
31,-0.40165316616695
32,-0.0788923749949478
33,0.457889530150502
34,0.0331652849730171
35,0.191877113950473
36,-0.184484368993937
37,0.186500927681584
38,0.334625671897373
39,-0.481711722655808
40,0.250144314944967
41,0.488861088906495
42,0.248165654379839
43,-0.219556007935595
44,0.289279328451489
45,-0.396773993422358
46,-0.0521064738240948
47,0.408595503093096
48,-0.206385851626321
49,-0.212224661413651
50,-0.369971427881722
51,-0.480633042129703
52,0.178835532939891
53,-0.288371883999941
54,-0.234453340627774
55,-0.00842684071966171
56,-0.44663745488292
57,0.0741176054920131
58,-0.35327142509419
59,0.0893055369032842
60,0.199758360020931
61,-0.397665571172174
62,-0.0859440121804317
63,0.194400157727745
64,-0.0858207304730974


==> figs/viz_signals_dat/0_gt_fixed_sin.dat <==
x,y
1,0.532282215051303
2,0.561632603640545
3,0.54526187296024
4,0.488765469928534
5,0.401221463462953
6,0.294343586842827
7,0.181401312667382
8,0.076003305165832
9,-0.00914728187932367
10,-0.0634147114144376
11,-0.0792062034189133
12,-0.0526741249882434
13,0.0159178361620824
14,0.122197292343561
15,0.258054544647383
16,0.412349910399617
17,0.571894271903393
18,0.722615812448744
19,0.850809321406748
20,0.944357072479736
21,0.993812763807319
22,0.993252135268383
23,0.940814569873409
24,0.838887404473688
25,0.693916384273479
26,0.515858878684648
27,0.317328184805739
28,0.112504662110684
29,-0.084089868044101
30,-0.258845899862199
31,-0.400237157122845
32,-0.499804984063452
33,-0.552869140924792
34,-0.558902252275885
35,-0.521535048307968
36,-0.448192347007203
37,-0.349392533353788
38,-0.237773185315393
39,-0.126929819286934
40,-0.0301713186829496
41,0.0406970054346954
42,0.076454249539862
43,0.0713122948342228
44,0.0234560556059522
45,-0.0647726625713534
46,-0.187064255816218
47,-0.333686753051031
48,-0.492339272413046
49,-0.649237781642721
50,-0.790336759698687
51,-0.902578240513729
52,-0.975057245560812
53,-1
54,-0.97346792156933
55,-0.895724697984292
56,-0.771233666290844
57,-0.608285520217134
58,-0.418289183910486
59,-0.21478858735248
60,-0.0122924040652385
61,0.174979595661995
62,0.334322536948144
63,0.455636215772727
64,0.532282215051303


==> figs/viz_signals_dat/0_gt_fixed_tri.dat <==
x,y
1,0
2,0.032258064516129
3,0.0645161290322581
4,0.0967741935483871
5,0.129032258064516
6,0.161290322580645
7,0.193548387096774
8,0.225806451612903
9,0.258064516129032
10,0.290322580645161
11,0.32258064516129
12,0.354838709677419
13,0.387096774193548
14,0.419354838709677
15,0.451612903225806
16,0.483870967741935
17,0.516129032258065
18,0.548387096774194
19,0.580645161290323
20,0.612903225806452
21,0.645161290322581
22,0.67741935483871
23,0.709677419354839
24,0.741935483870968
25,0.774193548387097
26,0.806451612903226
27,0.838709677419355
28,0.870967741935484
29,0.903225806451613
30,0.935483870967742
31,0.967741935483871
32,1
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,0
49,0
50,0
51,0
52,0
53,0
54,0
55,0
56,0
57,0
58,0
59,0
60,0
61,0
62,0
63,0
64,0


==> figs/viz_signals_dat/0_gt_known_rand.dat <==
x,y
1,-0.082977995297426
2,0.220324493442158
3,-0.499885625182655
4,-0.19766742736816
5,-0.353244109182887
6,-0.407661405231202
7,-0.313739788622329
8,-0.154439272956952
9,-0.10323252576933
10,0.0388167340033569
11,-0.0808054855967052
12,0.185219500396759
13,-0.295547750268483
14,0.378117436390945
15,-0.472612406802074
16,0.170467510178402
17,-0.082695197632873
18,0.0586898284457517
19,-0.359613061404766
20,-0.301898510915121
21,0.300744568675537
22,0.468261575719398
23,-0.186575821840757
24,0.192322615669314
25,0.376389152296038
26,0.394606663503847
27,-0.414955788630222
28,-0.460945216767118
29,-0.330169580435431
30,0.378142503429413
31,-0.40165316616695
32,-0.0788923749949478
33,0.457889530150502
34,0.0331652849730171
35,0.191877113950473
36,-0.184484368993937
37,0.186500927681584
38,0.334625671897373
39,-0.481711722655808
40,0.250144314944967
41,0.488861088906495
42,0.248165654379839
43,-0.219556007935595
44,0.289279328451489
45,-0.396773993422358
46,-0.0521064738240948
47,0.408595503093096
48,-0.206385851626321
49,-0.212224661413651
50,-0.369971427881722
51,-0.480633042129703
52,0.178835532939891
53,-0.288371883999941
54,-0.234453340627774
55,-0.00842684071966171
56,-0.44663745488292
57,0.0741176054920131
58,-0.35327142509419
59,0.0893055369032842
60,0.199758360020931
61,-0.397665571172174
62,-0.0859440121804317
63,0.194400157727745
64,-0.0858207304730974


==> figs/viz_signals_dat/0_gt_known_sin.dat <==
x,y
1,0.532282215051303
2,0.561632603640545
3,0.54526187296024
4,0.488765469928534
5,0.401221463462953
6,0.294343586842827
7,0.181401312667382
8,0.076003305165832
9,-0.00914728187932367
10,-0.0634147114144376
11,-0.0792062034189133
12,-0.0526741249882434
13,0.0159178361620824
14,0.122197292343561
15,0.258054544647383
16,0.412349910399617
17,0.571894271903393
18,0.722615812448744
19,0.850809321406748
20,0.944357072479736
21,0.993812763807319
22,0.993252135268383
23,0.940814569873409
24,0.838887404473688
25,0.693916384273479
26,0.515858878684648
27,0.317328184805739
28,0.112504662110684
29,-0.084089868044101
30,-0.258845899862199
31,-0.400237157122845
32,-0.499804984063452
33,-0.552869140924792
34,-0.558902252275885
35,-0.521535048307968
36,-0.448192347007203
37,-0.349392533353788
38,-0.237773185315393
39,-0.126929819286934
40,-0.0301713186829496
41,0.0406970054346954
42,0.076454249539862
43,0.0713122948342228
44,0.0234560556059522
45,-0.0647726625713534
46,-0.187064255816218
47,-0.333686753051031
48,-0.492339272413046
49,-0.649237781642721
50,-0.790336759698687
51,-0.902578240513729
52,-0.975057245560812
53,-1
54,-0.97346792156933
55,-0.895724697984292
56,-0.771233666290844
57,-0.608285520217134
58,-0.418289183910486
59,-0.21478858735248
60,-0.0122924040652385
61,0.174979595661995
62,0.334322536948144
63,0.455636215772727
64,0.532282215051303


==> figs/viz_signals_dat/0_gt_known_tri.dat <==
x,y
1,0
2,0.032258064516129
3,0.0645161290322581
4,0.0967741935483871
5,0.129032258064516
6,0.161290322580645
7,0.193548387096774
8,0.225806451612903
9,0.258064516129032
10,0.290322580645161
11,0.32258064516129
12,0.354838709677419
13,0.387096774193548
14,0.419354838709677
15,0.451612903225806
16,0.483870967741935
17,0.516129032258065
18,0.548387096774194
19,0.580645161290323
20,0.612903225806452
21,0.645161290322581
22,0.67741935483871
23,0.709677419354839
24,0.741935483870968
25,0.774193548387097
26,0.806451612903226
27,0.838709677419355
28,0.870967741935484
29,0.903225806451613
30,0.935483870967742
31,0.967741935483871
32,1
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,0
49,0
50,0
51,0
52,0
53,0
54,0
55,0
56,0
57,0
58,0
59,0
60,0
61,0
62,0
63,0
64,0


==> figs/viz_signals_dat/0_gt_pdf_rand.dat <==
x,y
1,0.015625
2,0.0137614574523847
3,0.0119499981828993
4,0.0102408920386514
5,0.00868084988233428
6,0.00731141120304102
7,0.00616752509515941
8,0.0052763774298622
9,0.00465650765077633
10,0.00431724757922272
11,0.0042585023386558
12,0.00447088047339642
13,0.00493616704326721
14,0.00562812043295392
15,0.00651356132273175
16,0.00755371119656922
17,0.00870572833847936
18,0.00992438184894859
19,0.011163799083807
20,0.0123792192734502
21,0.0135286860208042
22,0.0145746139024075
23,0.0154851694097031
24,0.0162354137727533
25,0.0168081645237574
26,0.0171945436233928
27,0.0173941921662067
28,0.0174151446320521
29,0.0172733688598713
30,0.0169919908791477
31,0.0166002359439745
32,0.0161321281047641
33,0.015625
34,0.0151178718952359
35,0.0146497640560255
36,0.0142580091208523
37,0.0139766311401287
38,0.0138348553679479
39,0.0138558078337933
40,0.0140554563766072
41,0.0144418354762426
42,0.0150145862272467
43,0.0157648305902969
44,0.0166753860975925
45,0.0177213139791958
46,0.0188707807265498
47,0.020086200916193
48,0.0213256181510514
49,0.0225442716615206
50,0.0236962888034308
51,0.0247364386772683
52,0.0256218795670461
53,0.0263138329567328
54,0.0267791195266036
55,0.0269914976613442
56,0.0269327524207773
57,0.0265934923492237
58,0.0259736225701378
59,0.0250824749048406
60,0.023938588796959
61,0.0225691501176657
62,0.0210091079613486
63,0.0193000018171007
64,0.0174885425476153


==> figs/viz_signals_dat/0_gt_pdf_sin.dat <==
x,y
1,0.015625
2,0.014133107266915
3,0.012686966198629
4,0.0113306817798677
5,0.0101051278420996
6,0.0090464846239005
7,0.00818495352243092
8,0.0075436974148732
9,0.00713804630053342
10,0.0069749978679372
11,0.00705303131607869
12,0.00736224078775084
13,0.00788478256499595
14,0.00859561820059278
15,0.00946352447458914
16,0.0104523309040251
17,0.0115223368867517
18,0.0126318537580027
19,0.0137388123415565
20,0.0148023741654313
21,0.0157844844767658
22,0.0166513075321866
23,0.0173744892675603
24,0.0179321991857295
25,0.018309911882863
26,0.0185008987326656
27,0.0185064114739125
28,0.0183355513683363
29,0.0180048297538694
30,0.0175374377447062
31,0.0169622540655964
32,0.0163126301208926
33,0.015625
34,0.0149373698791074
35,0.0142877459344036
36,0.0137125622552938
37,0.0132451702461306
38,0.0129144486316637
39,0.0127435885260875
40,0.0127491012673344
41,0.012940088117137
42,0.0133178008142704
43,0.0138755107324397
44,0.0145986924678134
45,0.0154655155232342
46,0.0164476258345687
47,0.0175111876584435
48,0.0186181462419973
49,0.0197276631132483
50,0.0207976690959749
51,0.0217864755254109
52,0.0226543817994072
53,0.0233652174350041
54,0.0238877592122492
55,0.0241969686839213
56,0.0242750021320628
57,0.0241119536994666
58,0.0237063025851268
59,0.0230650464775691
60,0.0222035153760995
61,0.0211448721579004
62,0.0199193182201323
63,0.018563033801371
64,0.017116892733085


==> figs/viz_signals_dat/0_gt_pdf_tri.dat <==
x,y
1,0.015625
2,0.0165729596302006
3,0.0175006558002259
4,0.0183884480749622
5,0.0192179196262782
6,0.019972433776705
7,0.0206376265733955
8,0.0212018178764437
9,0.0216563265207128
10,0.0219956787272776
11,0.0222177029611012
12,0.0223235087019113
13,0.0223173509522272
14,0.0222063865836635
15,0.0220003326567431
16,0.0217110404866318
17,0.0213520023289372
18,0.020937810008117
19,0.0204835865133702
20,0.0200044124791212
21,0.0195147695164719
22,0.0190280215678132
23,0.0185559538510932
24,0.0181083866061248
25,0.0176928778446125
26,0.0173145257552909
27,0.0169758774633874
28,0.0166769466426068
29,0.0164153381905229
30,0.01618647397042
31,0.015983909656853
32,0.0157997291516858
33,0.015625
34,0.0154502708483142
35,0.015266090343147
36,0.01506352602958
37,0.0148346618094771
38,0.0145730533573932
39,0.0142741225366126
40,0.0139354742447091
41,0.0135571221553875
42,0.0131416133938752
43,0.0126940461489068
44,0.0122219784321868
45,0.0117352304835281
46,0.0112455875208788
47,0.0107664134866298
48,0.010312189991883
49,0.00989799767106279
50,0.00953895951336819
51,0.0092496673432569
52,0.00904361341633655
53,0.00893264904777276
54,0.00892649129808865
55,0.0090322970388988
56,0.00925432127272238
57,0.00959367347928721
58,0.0100481821235563
59,0.0106123734266045
60,0.011277566223295
61,0.0120320803737218
62,0.0128615519250378
63,0.0137493441997741
64,0.0146770403697994


==> figs/viz_signals_dat/0_gt_unknown_rand.dat <==
x,y
1,-0.082977995297426
2,0.220324493442158
3,-0.499885625182655
4,-0.19766742736816
5,-0.353244109182887
6,-0.407661405231202
7,-0.313739788622329
8,-0.154439272956952
9,-0.10323252576933
10,0.0388167340033569
11,-0.0808054855967052
12,0.185219500396759
13,-0.295547750268483
14,0.378117436390945
15,-0.472612406802074
16,0.170467510178402
17,-0.082695197632873
18,0.0586898284457517
19,-0.359613061404766
20,-0.301898510915121
21,0.300744568675537
22,0.468261575719398
23,-0.186575821840757
24,0.192322615669314
25,0.376389152296038
26,0.394606663503847
27,-0.414955788630222
28,-0.460945216767118
29,-0.330169580435431
30,0.378142503429413
31,-0.40165316616695
32,-0.0788923749949478
33,0.457889530150502
34,0.0331652849730171
35,0.191877113950473
36,-0.184484368993937
37,0.186500927681584
38,0.334625671897373
39,-0.481711722655808
40,0.250144314944967
41,0.488861088906495
42,0.248165654379839
43,-0.219556007935595
44,0.289279328451489
45,-0.396773993422358
46,-0.0521064738240948
47,0.408595503093096
48,-0.206385851626321
49,-0.212224661413651
50,-0.369971427881722
51,-0.480633042129703
52,0.178835532939891
53,-0.288371883999941
54,-0.234453340627774
55,-0.00842684071966171
56,-0.44663745488292
57,0.0741176054920131
58,-0.35327142509419
59,0.0893055369032842
60,0.199758360020931
61,-0.397665571172174
62,-0.0859440121804317
63,0.194400157727745
64,-0.0858207304730974


==> figs/viz_signals_dat/0_gt_unknown_sin.dat <==
x,y
1,0.532282215051303
2,0.561632603640545
3,0.54526187296024
4,0.488765469928534
5,0.401221463462953
6,0.294343586842827
7,0.181401312667382
8,0.076003305165832
9,-0.00914728187932367
10,-0.0634147114144376
11,-0.0792062034189133
12,-0.0526741249882434
13,0.0159178361620824
14,0.122197292343561
15,0.258054544647383
16,0.412349910399617
17,0.571894271903393
18,0.722615812448744
19,0.850809321406748
20,0.944357072479736
21,0.993812763807319
22,0.993252135268383
23,0.940814569873409
24,0.838887404473688
25,0.693916384273479
26,0.515858878684648
27,0.317328184805739
28,0.112504662110684
29,-0.084089868044101
30,-0.258845899862199
31,-0.400237157122845
32,-0.499804984063452
33,-0.552869140924792
34,-0.558902252275885
35,-0.521535048307968
36,-0.448192347007203
37,-0.349392533353788
38,-0.237773185315393
39,-0.126929819286934
40,-0.0301713186829496
41,0.0406970054346954
42,0.076454249539862
43,0.0713122948342228
44,0.0234560556059522
45,-0.0647726625713534
46,-0.187064255816218
47,-0.333686753051031
48,-0.492339272413046
49,-0.649237781642721
50,-0.790336759698687
51,-0.902578240513729
52,-0.975057245560812
53,-1
54,-0.97346792156933
55,-0.895724697984292
56,-0.771233666290844
57,-0.608285520217134
58,-0.418289183910486
59,-0.21478858735248
60,-0.0122924040652385
61,0.174979595661995
62,0.334322536948144
63,0.455636215772727
64,0.532282215051303


==> figs/viz_signals_dat/0_gt_unknown_tri.dat <==
x,y
1,0
2,0.032258064516129
3,0.0645161290322581
4,0.0967741935483871
5,0.129032258064516
6,0.161290322580645
7,0.193548387096774
8,0.225806451612903
9,0.258064516129032
10,0.290322580645161
11,0.32258064516129
12,0.354838709677419
13,0.387096774193548
14,0.419354838709677
15,0.451612903225806
16,0.483870967741935
17,0.516129032258065
18,0.548387096774194
19,0.580645161290323
20,0.612903225806452
21,0.645161290322581
22,0.67741935483871
23,0.709677419354839
24,0.741935483870968
25,0.774193548387097
26,0.806451612903226
27,0.838709677419355
28,0.870967741935484
29,0.903225806451613
30,0.935483870967742
31,0.967741935483871
32,1
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,0
49,0
50,0
51,0
52,0
53,0
54,0
55,0
56,0
57,0
58,0
59,0
60,0
61,0
62,0
63,0
64,0


==> figs/viz_signals_dat/1_est_fixed_rand.dat <==
x,y
1,-0.263389676809311
2,0.193704098463058
3,-0.283171713352203
4,-0.13225169479847
5,-0.175503924489021
6,-0.480688631534576
7,-0.209834650158882
8,-0.0837559401988983
9,-0.0393546409904957
10,0.173572704195976
11,-0.186824172735214
12,0.104142270982265
13,-0.147001698613167
14,0.0666092038154602
15,0.068758599460125
16,0.341682314872742
17,-0.14686307311058
18,0.0451618134975433
19,-0.655952990055084
20,-0.151380509138107
21,0.0695018991827965
22,0.452145636081696
23,-0.0956541821360588
24,-0.0171209666877985
25,0.51149719953537
26,0.267871975898743
27,-0.556003451347351
28,-0.288743823766708
29,-0.688520133495331
30,0.530134260654449
31,-0.574448764324188
32,-0.0722499340772629
33,0.570305705070496
34,-0.0966549068689346
35,0.330242484807968
36,-0.15020589530468
37,-0.065739132463932
38,0.680595755577087
39,-0.478082418441772
40,0.523844420909882
41,0.682027280330658
42,0.0969520509243011
43,-0.182717815041542
44,0.298584669828415
45,-0.275803416967392
46,0.181057661771774
47,0.800454437732697
48,0.0836225897073746
49,-0.059157881885767
50,-0.838142871856689
51,-0.493082195520401
52,0.139134466648102
53,-0.141462415456772
54,0.176367074251175
55,-0.0229449588805437
56,-0.386889427900314
57,-0.304066181182861
58,-0.37078058719635
59,0.108331225812435
60,0.0932594016194344
61,-0.0861051455140114
62,-0.23682051897049
63,0.297162085771561
64,0.0802540183067322


==> figs/viz_signals_dat/1_est_fixed_sin.dat <==
x,y
1,0.740988492965698
2,0.137759253382683
3,1.74233341217041
4,0.456096172332764
5,0.252700209617615
6,1.84712386131287
7,-0.0554877445101738
8,0.113297358155251
9,0.75366336107254
10,-0.877564191818237
11,-0.498300313949585
12,-1.42463660240173
13,-0.0397338569164276
14,-0.114325881004333
15,-0.338150501251221
16,-0.892153859138489
17,-0.15678995847702
18,0.752734363079071
19,-0.341732174158096
20,0.214545994997025
21,0.196391403675079
22,0.373494833707809
23,-0.458647131919861
24,-0.066454753279686
25,-0.99346798658371
26,0.413204431533813
27,-1.23075234889984
28,-2.0794780254364
29,-0.163055062294006
30,-0.238917380571365
31,-0.248081028461456
32,-0.458166629076004
33,-0.404556453227997
34,-1.32697713375092
35,0.493173539638519
36,-0.698841392993927
37,-0.87804651260376
38,0.698289573192596
39,-1.21947586536407
40,-0.309162586927414
41,0.162213072180748
42,-1.54777085781097
43,-0.757037818431854
44,-0.793779313564301
45,-0.212038218975067
46,-0.583701968193054
47,-1.19423604011536
48,-1.81977939605713
49,-0.849307596683502
50,-0.155874401330948
51,-1.55435514450073
52,-0.777283191680908
53,-0.952364444732666
54,-1.73395752906799
55,-2.60674834251404
56,-1.31897270679474
57,-2.11750650405884
58,-0.27370011806488
59,-1.15705072879791
60,-1.07992970943451
61,0.605512797832489
62,0.404523193836212
63,0.574730157852173
64,0.7880859375


==> figs/viz_signals_dat/1_est_fixed_tri.dat <==
x,y
1,0.653306603431702
2,-0.437088549137115
3,0.00502134021371603
4,0.090080052614212
5,-0.147188395261765
6,-0.56814169883728
7,0.0950711667537689
8,0.156129747629166
9,0.0060143256559968
10,0.226954370737076
11,0.238625884056091
12,-0.23316901922226
13,0.0583194270730019
14,-0.0243397019803524
15,-0.0729357376694679
16,-0.228567630052567
17,0.379784375429153
18,0.387420415878296
19,0.49275615811348
20,0.771981000900269
21,1.12995135784149
22,1.11925482749939
23,0.684728741645813
24,0.811123847961426
25,0.21430641412735
26,0.443804562091827
27,0.862675964832306
28,0.657103300094604
29,1.71114313602448
30,3.08978843688965
31,2.66019368171692
32,1.60065901279449
33,0.153950348496437
34,-0.804652810096741
35,-0.407871901988983
36,-0.398383766412735
37,0.493534922599792
38,0.280662477016449
39,0.08155307918787
40,0.667878150939941
41,0.558832108974457
42,0.107925653457642
43,0.0890893712639809
44,-0.0786358639597893
45,0.00244870269671082
46,0.329279065132141
47,0.147514775395393
48,-0.246224269270897
49,0.0861160159111023
50,-0.213704705238342
51,0.198177382349968
52,0.269696086645126
53,0.294229358434677
54,7.20357638783753e-05
55,-0.0621326416730881
56,0.3624646961689
57,0.0802933871746063
58,-0.257826536893845
59,0.318642884492874
60,-0.179436340928078
61,-0.273517251014709
62,0.0441002361476421
63,0.597846984863281
64,0.382014840841293


==> figs/viz_signals_dat/1_est_known_rand.dat <==
x,y
1,-0.0464861057698727
2,0.26791051030159
3,-0.217346683144569
4,-0.158731549978256
5,-0.222591236233711
6,-0.417392760515213
7,-0.197887539863586
8,-0.118589639663696
9,-0.192932888865471
10,-0.0396533086895943
11,0.073601096868515
12,-0.0200252085924149
13,-0.217982515692711
14,0.0530769899487495
15,-0.350385308265686
16,0.00760450726374984
17,-0.252752065658569
18,0.0161785837262869
19,-0.136127963662148
20,-0.175481840968132
21,-0.00265298038721085
22,0.127410352230072
23,-0.121977984905243
24,0.192701295018196
25,0.24309566617012
26,0.265649676322937
27,-0.250847071409225
28,-0.335045665502548
29,-0.427007615566254
30,0.336271107196808
31,-0.218445241451263
32,-0.0796770453453064
33,0.377990484237671
34,-0.0516986399888992
35,0.192311406135559
36,-0.154160186648369
37,0.0796599984169006
38,0.351230591535568
39,-0.556237995624542
40,0.265342175960541
41,0.602678060531616
42,0.0994035974144936
43,-0.027219345793128
44,0.216397330164909
45,-0.375345230102539
46,0.0833853483200073
47,0.416295349597931
48,-0.240178391337395
49,-0.062708280980587
50,-0.278849244117737
51,-0.449088722467422
52,0.128050670027733
53,-0.262109249830246
54,-0.246677696704865
55,0.0932199358940125
56,-0.393326312303543
57,0.101883426308632
58,-0.272469073534012
59,0.0683160349726677
60,0.0802536085247993
61,-0.309497326612473
62,-0.0568637326359749
63,0.122281990945339
64,-0.193812265992165


==> figs/viz_signals_dat/1_est_known_sin.dat <==
x,y
1,0.560201406478882
2,0.58216917514801
3,0.544346928596497
4,0.495226472616196
5,0.406226605176926
6,0.282169222831726
7,0.21000762283802
8,0.0305697396397591
9,-0.000660609803162515
10,-0.0550940036773682
11,-0.0286599081009626
12,-0.0366506241261959
13,0.0422883443534374
14,0.0984558090567589
15,0.242846950888634
16,0.447564393281937
17,0.6185342669487
18,0.739850461483002
19,0.843984186649323
20,0.947048306465149
21,0.935452342033386
22,1.02133941650391
23,0.875015258789062
24,0.881170630455017
25,0.618320763111115
26,0.484469592571259
27,0.268182694911957
28,0.0898462235927582
29,-0.0861710533499718
30,-0.25058925151825
31,-0.385170340538025
32,-0.491504967212677
33,-0.582002341747284
34,-0.538184762001038
35,-0.506692111492157
36,-0.447710603475571
37,-0.311141133308411
38,-0.224920153617859
39,-0.0940022692084312
40,-0.0241157300770283
41,0.0505157336592674
42,0.0866526216268539
43,0.0463598854839802
44,0.00372631312347949
45,-0.0832699611783028
46,-0.198252558708191
47,-0.375560164451599
48,-0.532095491886139
49,-0.65423184633255
50,-0.78363448381424
51,-0.882981240749359
52,-0.971541464328766
53,-1.00871980190277
54,-0.995715796947479
55,-0.912824809551239
56,-0.771394491195679
57,-0.595046877861023
58,-0.402428895235062
59,-0.167027935385704
60,0.0103973308578134
61,0.195119246840477
62,0.328084617853165
63,0.448553830385208
64,0.544299185276031


==> figs/viz_signals_dat/1_est_known_tri.dat <==
x,y
1,0.00737056974321604
2,0.0362928546965122
3,0.0490777529776096
4,0.0834145769476891
5,0.12541688978672
6,0.159142777323723
7,0.18453174829483
8,0.219111323356628
9,0.220323204994202
10,0.276556104421616
11,0.291102588176727
12,0.339464485645294
13,0.365746051073074
14,0.415879428386688
15,0.458184123039246
16,0.483011215925217
17,0.496489256620407
18,0.518039464950562
19,0.558348953723907
20,0.576277315616608
21,0.615337789058685
22,0.670390009880066
23,0.703468978404999
24,0.776137232780457
25,0.796400964260101
26,0.811166346073151
27,0.848219633102417
28,0.884671628475189
29,0.928227186203003
30,0.899889230728149
31,0.811736941337585
32,0.595003962516785
33,0.376359194517136
34,0.19627571105957
35,0.0699447989463806
36,0.0303816720843315
37,0.00191000383347273
38,0.0158153735101223
39,0.0149138756096363
40,-0.0125202601775527
41,-0.0261359270662069
42,-0.0426121950149536
43,-0.0393395125865936
44,-0.0165272578597069
45,-0.00390942022204399
46,-0.00132620416115969
47,-0.0140063744038343
48,0.00447444943711162
49,-0.0214557126164436
50,-0.00256291660480201
51,-0.00701367761939764
52,-0.00589456874877214
53,-0.00914269685745239
54,-0.00519059458747506
55,0.0119190486148
56,0.0191335175186396
57,0.0342603847384453
58,0.0242290515452623
59,0.0208144672214985
60,0.0287706442177296
61,0.0320025905966759
62,0.0241340044885874
63,0.00587845919653773
64,0.00947260018438101


==> figs/viz_signals_dat/1_est_pdf_rand.dat <==
x,y
1,0.0156754050403833
2,0.0105134965851903
3,0.0098158810287714
4,0.00567468861117959
5,0.00484080193564296
6,0.00809069909155369
7,0.00544437253847718
8,0.00608033780008554
9,0.00258490862324834
10,0.0023836016189307
11,0.00277692056261003
12,0.00251078139990568
13,0.00239655957557261
14,0.00302597368136048
15,0.00336797093041241
16,0.00257930532097816
17,0.00484574493020773
18,0.0107447355985641
19,0.0204438250511885
20,0.00994261261075735
21,0.0173695646226406
22,0.0106556070968509
23,0.0159905441105366
24,0.0281217340379953
25,0.0186591278761625
26,0.021422877907753
27,0.0179998707026243
28,0.0164568908512592
29,0.0159482080489397
30,0.0151764610782266
31,0.0123299164697528
32,0.0154221216216683
33,0.016553346067667
34,0.0144548425450921
35,0.0231630019843578
36,0.0158985257148743
37,0.0128014823421836
38,0.00785805936902761
39,0.0123805440962315
40,0.0135419089347124
41,0.00792298465967178
42,0.0085415430366993
43,0.00942260958254337
44,0.0128990206867456
45,0.0230065006762743
46,0.0116756120696664
47,0.0177068188786507
48,0.0179360304027796
49,0.0340171195566654
50,0.036201685667038
51,0.028297558426857
52,0.0190119184553623
53,0.0255057401955128
54,0.0317083299160004
55,0.0512853413820267
56,0.0416925176978111
57,0.0312625728547573
58,0.0156441759318113
59,0.0193539001047611
60,0.0175804253667593
61,0.0256287697702646
62,0.021458039060235
63,0.0232617557048798
64,0.0130357788875699


==> figs/viz_signals_dat/1_est_pdf_sin.dat <==
x,y
1,0.0137632330879569
2,0.0109461033716798
3,0.00946063455194235
4,0.00774905923753977
5,0.00701985694468021
6,0.00617316318675876
7,0.0058206613175571
8,0.005822469945997
9,0.00575942685827613
10,0.00614792620763183
11,0.00581698026508093
12,0.00627379026263952
13,0.00615916773676872
14,0.00682878727093339
15,0.00694388197734952
16,0.00793199427425861
17,0.00921234581619501
18,0.0115184094756842
19,0.0141897816210985
20,0.0162680950015783
21,0.0187615882605314
22,0.0211227592080832
23,0.0234539937227964
24,0.0222713723778725
25,0.0205830708146095
26,0.0199831984937191
27,0.0176896099001169
28,0.019380945712328
29,0.0192476604133844
30,0.0182149969041348
31,0.0167463459074497
32,0.0165150780230761
33,0.0138530237600207
34,0.0126327350735664
35,0.0108655262738466
36,0.0110529940575361
37,0.0105843534693122
38,0.0116349095478654
39,0.0102548142895103
40,0.0113375931978226
41,0.0116725014522672
42,0.0122356070205569
43,0.0127438390627503
44,0.0131344646215439
45,0.0137695139274001
46,0.014977240934968
47,0.016831062734127
48,0.0161214396357536
49,0.0187836531549692
50,0.0180699285119772
51,0.0191018711775541
52,0.0228335410356522
53,0.0310991853475571
54,0.0280758235603571
55,0.0319642424583435
56,0.0365928560495377
57,0.0289042759686708
58,0.03366893902421
59,0.0269657243043184
60,0.0238019376993179
61,0.0200402773916721
62,0.0197259020060301
63,0.0165782868862152
64,0.0163156148046255


==> figs/viz_signals_dat/1_est_pdf_tri.dat <==
x,y
1,0.0186532624065876
2,0.0191264357417822
3,0.0229491107165813
4,0.0208257008343935
5,0.017413167282939
6,0.0168332830071449
7,0.0200515873730183
8,0.0207354594022036
9,0.0226949620991945
10,0.0241440739482641
11,0.0242553222924471
12,0.0205242820084095
13,0.0266901794821024
14,0.0212130788713694
15,0.0185681208968163
16,0.0158329997211695
17,0.0179709512740374
18,0.0210011396557093
19,0.0201945770531893
20,0.0178898461163044
21,0.0175796747207642
22,0.0171456169337034
23,0.0173625722527504
24,0.0151429763063788
25,0.0147645967081189
26,0.0130012379959226
27,0.0172126162797213
28,0.0158788524568081
29,0.0184106267988682
30,0.0182835627347231
31,0.0165834743529558
32,0.0153394285589457
33,0.0142062911763787
34,0.0170306880027056
35,0.0230557937175035
36,0.0189088229089975
37,0.0138802416622639
38,0.0149948829784989
39,0.0113189928233624
40,0.0118657741695642
41,0.0150211518630385
42,0.014569834806025
43,0.0134901981800795
44,0.0194359887391329
45,0.0180608201771975
46,0.0192942041903734
47,0.0153506593778729
48,0.0120283681899309
49,0.00924040656536818
50,0.00788270030170679
51,0.00644234148785472
52,0.00797742884606123
53,0.00665272027254105
54,0.00818032305687666
55,0.00962378829717636
56,0.00945084448903799
57,0.00845558103173971
58,0.00964274443686008
59,0.00821833964437246
60,0.00817434210330248
61,0.00787005014717579
62,0.00934121385216713
63,0.0124708712100983
64,0.0135908983647823


==> figs/viz_signals_dat/1_est_unknown_rand.dat <==
x,y
1,-0.12152286618948
2,0.0432091392576694
3,-0.519240498542786
4,-0.224676921963692
5,-0.436203718185425
6,-0.328886419534683
7,-0.373590618371964
8,-0.094604566693306
9,-0.141048207879066
10,-0.0288820210844278
11,-0.103348784148693
12,0.201602786779404
13,-0.236489489674568
14,0.203537747263908
15,-0.592667818069458
16,0.00321845500729978
17,-0.0863668322563171
18,0.0605031922459602
19,-0.368915587663651
20,-0.343155652284622
21,0.305385619401932
22,0.47697114944458
23,-0.0985173881053925
24,0.314325571060181
25,0.471814692020416
26,0.392942845821381
27,-0.578485667705536
28,-0.548038184642792
29,-0.261251211166382
30,0.42248272895813
31,-0.45474848151207
32,-0.19883993268013
33,0.335681408643723
34,-0.262408375740051
35,0.220590233802795
36,-0.283877372741699
37,0.0314792022109032
38,0.239569440484047
39,-0.46800497174263
40,0.392946422100067
41,0.533379077911377
42,0.297136873006821
43,-0.21827994287014
44,0.448933094739914
45,-0.411810368299484
46,0.00705795967951417
47,0.309955894947052
48,-0.404594987630844
49,-0.142466440796852
50,-0.599142909049988
51,-0.419227659702301
52,0.128556072711945
53,-0.467712044715881
54,-0.119185619056225
55,0.0386308021843433
56,-0.319628894329071
57,-0.0118006886914372
58,-0.429339349269867
59,0.0614772327244282
60,0.109736524522305
61,-0.365996897220612
62,-0.0288517978042364
63,0.242066457867622
64,-0.13898865878582


==> figs/viz_signals_dat/1_est_unknown_sin.dat <==
x,y
1,0.596005499362946
2,0.564061999320984
3,0.400778204202652
4,0.417611509561539
5,0.163336247205734
6,0.459934920072556
7,0.14971587061882
8,0.365409553050995
9,0.00123637192882597
10,-0.04310492426157
11,0.0480725131928921
12,-0.283264100551605
13,0.169213071465492
14,-0.15539188683033
15,0.0250462982803583
16,0.529892921447754
17,0.569063067436218
18,0.746330499649048
19,1.15804362297058
20,1.07658886909485
21,0.681369304656982
22,0.979736328125
23,0.610454082489014
24,0.608663558959961
25,0.737381875514984
26,0.196787238121033
27,0.363077074289322
28,0.0720734298229218
29,0.17841063439846
30,-0.196757361292839
31,-0.329203456640244
32,-0.716106951236725
33,-0.491067618131638
34,-0.71550464630127
35,-0.0677112862467766
36,-0.507925093173981
37,-0.391245037317276
38,-0.110695660114288
39,0.0414516739547253
40,-0.205281332135201
41,0.057120569050312
42,-0.220991924405098
43,0.168516501784325
44,0.223456710577011
45,-0.0682039931416512
46,-0.428589552640915
47,-0.455919682979584
48,-0.328067094087601
49,-0.595296859741211
50,-0.81529289484024
51,-0.591895639896393
52,-0.777213871479034
53,-1.07104861736298
54,-0.937868058681488
55,-1.14639031887054
56,-0.778277397155762
57,-0.57476544380188
58,-0.635018944740295
59,-0.0815056636929512
60,0.0616995543241501
61,0.128255039453506
62,0.276943057775497
63,0.649018585681915
64,0.264717608690262


==> figs/viz_signals_dat/1_est_unknown_tri.dat <==
x,y
1,0.192839443683624
2,0.124310776591301
3,0.0431396774947643
4,0.133064180612564
5,0.0566867627203465
6,0.0580255538225174
7,0.272930294275284
8,0.309835523366928
9,0.290880769491196
10,0.236051097512245
11,0.227082759141922
12,0.248528838157654
13,0.436103969812393
14,0.501196324825287
15,0.414961606264114
16,0.481769531965256
17,0.344103991985321
18,0.707609534263611
19,0.409269571304321
20,0.592539250850677
21,0.624326825141907
22,0.758839905261993
23,0.701392769813538
24,0.820022344589233
25,0.76147723197937
26,1.00628972053528
27,0.855022251605988
28,0.973650634288788
29,1.02184879779816
30,1.10911977291107
31,1.23456621170044
32,0.550452947616577
33,0.0797897800803185
34,0.160874128341675
35,0.221048727631569
36,0.216250509023666
37,-0.162341639399529
38,-0.0395386777818203
39,-0.0155103467404842
40,-0.0361606515944004
41,0.0971963554620743
42,0.149373978376389
43,0.0558114983141422
44,-0.029626727104187
45,0.0761835724115372
46,0.0222876444458961
47,-0.0598962679505348
48,0.134923964738846
49,0.0212861597537994
50,0.195290967822075
51,0.118058308959007
52,-0.0526010803878307
53,0.198197096586227
54,0.128404021263123
55,0.0450791157782078
56,0.0348192155361176
57,0.0563818998634815
58,-0.0600392185151577
59,0.141388922929764
60,0.0865546390414238
61,0.0517361350357533
62,0.100960336625576
63,0.0210406351834536
64,-0.0391738452017307


==> figs/viz_signals_dat/1_gt_fixed_rand.dat <==
x,y
1,-0.082977995297426
2,0.220324493442158
3,-0.499885625182655
4,-0.19766742736816
5,-0.353244109182887
6,-0.407661405231202
7,-0.313739788622329
8,-0.154439272956952
9,-0.10323252576933
10,0.0388167340033569
11,-0.0808054855967052
12,0.185219500396759
13,-0.295547750268483
14,0.378117436390945
15,-0.472612406802074
16,0.170467510178402
17,-0.082695197632873
18,0.0586898284457517
19,-0.359613061404766
20,-0.301898510915121
21,0.300744568675537
22,0.468261575719398
23,-0.186575821840757
24,0.192322615669314
25,0.376389152296038
26,0.394606663503847
27,-0.414955788630222
28,-0.460945216767118
29,-0.330169580435431
30,0.378142503429413
31,-0.40165316616695
32,-0.0788923749949478
33,0.457889530150502
34,0.0331652849730171
35,0.191877113950473
36,-0.184484368993937
37,0.186500927681584
38,0.334625671897373
39,-0.481711722655808
40,0.250144314944967
41,0.488861088906495
42,0.248165654379839
43,-0.219556007935595
44,0.289279328451489
45,-0.396773993422358
46,-0.0521064738240948
47,0.408595503093096
48,-0.206385851626321
49,-0.212224661413651
50,-0.369971427881722
51,-0.480633042129703
52,0.178835532939891
53,-0.288371883999941
54,-0.234453340627774
55,-0.00842684071966171
56,-0.44663745488292
57,0.0741176054920131
58,-0.35327142509419
59,0.0893055369032842
60,0.199758360020931
61,-0.397665571172174
62,-0.0859440121804317
63,0.194400157727745
64,-0.0858207304730974


==> figs/viz_signals_dat/1_gt_fixed_sin.dat <==
x,y
1,0.532282215051303
2,0.561632603640545
3,0.54526187296024
4,0.488765469928534
5,0.401221463462953
6,0.294343586842827
7,0.181401312667382
8,0.076003305165832
9,-0.00914728187932367
10,-0.0634147114144376
11,-0.0792062034189133
12,-0.0526741249882434
13,0.0159178361620824
14,0.122197292343561
15,0.258054544647383
16,0.412349910399617
17,0.571894271903393
18,0.722615812448744
19,0.850809321406748
20,0.944357072479736
21,0.993812763807319
22,0.993252135268383
23,0.940814569873409
24,0.838887404473688
25,0.693916384273479
26,0.515858878684648
27,0.317328184805739
28,0.112504662110684
29,-0.084089868044101
30,-0.258845899862199
31,-0.400237157122845
32,-0.499804984063452
33,-0.552869140924792
34,-0.558902252275885
35,-0.521535048307968
36,-0.448192347007203
37,-0.349392533353788
38,-0.237773185315393
39,-0.126929819286934
40,-0.0301713186829496
41,0.0406970054346954
42,0.076454249539862
43,0.0713122948342228
44,0.0234560556059522
45,-0.0647726625713534
46,-0.187064255816218
47,-0.333686753051031
48,-0.492339272413046
49,-0.649237781642721
50,-0.790336759698687
51,-0.902578240513729
52,-0.975057245560812
53,-1
54,-0.97346792156933
55,-0.895724697984292
56,-0.771233666290844
57,-0.608285520217134
58,-0.418289183910486
59,-0.21478858735248
60,-0.0122924040652385
61,0.174979595661995
62,0.334322536948144
63,0.455636215772727
64,0.532282215051303


==> figs/viz_signals_dat/1_gt_fixed_tri.dat <==
x,y
1,0
2,0.032258064516129
3,0.0645161290322581
4,0.0967741935483871
5,0.129032258064516
6,0.161290322580645
7,0.193548387096774
8,0.225806451612903
9,0.258064516129032
10,0.290322580645161
11,0.32258064516129
12,0.354838709677419
13,0.387096774193548
14,0.419354838709677
15,0.451612903225806
16,0.483870967741935
17,0.516129032258065
18,0.548387096774194
19,0.580645161290323
20,0.612903225806452
21,0.645161290322581
22,0.67741935483871
23,0.709677419354839
24,0.741935483870968
25,0.774193548387097
26,0.806451612903226
27,0.838709677419355
28,0.870967741935484
29,0.903225806451613
30,0.935483870967742
31,0.967741935483871
32,1
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,0
49,0
50,0
51,0
52,0
53,0
54,0
55,0
56,0
57,0
58,0
59,0
60,0
61,0
62,0
63,0
64,0


==> figs/viz_signals_dat/1_gt_known_rand.dat <==
x,y
1,-0.082977995297426
2,0.220324493442158
3,-0.499885625182655
4,-0.19766742736816
5,-0.353244109182887
6,-0.407661405231202
7,-0.313739788622329
8,-0.154439272956952
9,-0.10323252576933
10,0.0388167340033569
11,-0.0808054855967052
12,0.185219500396759
13,-0.295547750268483
14,0.378117436390945
15,-0.472612406802074
16,0.170467510178402
17,-0.082695197632873
18,0.0586898284457517
19,-0.359613061404766
20,-0.301898510915121
21,0.300744568675537
22,0.468261575719398
23,-0.186575821840757
24,0.192322615669314
25,0.376389152296038
26,0.394606663503847
27,-0.414955788630222
28,-0.460945216767118
29,-0.330169580435431
30,0.378142503429413
31,-0.40165316616695
32,-0.0788923749949478
33,0.457889530150502
34,0.0331652849730171
35,0.191877113950473
36,-0.184484368993937
37,0.186500927681584
38,0.334625671897373
39,-0.481711722655808
40,0.250144314944967
41,0.488861088906495
42,0.248165654379839
43,-0.219556007935595
44,0.289279328451489
45,-0.396773993422358
46,-0.0521064738240948
47,0.408595503093096
48,-0.206385851626321
49,-0.212224661413651
50,-0.369971427881722
51,-0.480633042129703
52,0.178835532939891
53,-0.288371883999941
54,-0.234453340627774
55,-0.00842684071966171
56,-0.44663745488292
57,0.0741176054920131
58,-0.35327142509419
59,0.0893055369032842
60,0.199758360020931
61,-0.397665571172174
62,-0.0859440121804317
63,0.194400157727745
64,-0.0858207304730974


==> figs/viz_signals_dat/1_gt_known_sin.dat <==
x,y
1,0.532282215051303
2,0.561632603640545
3,0.54526187296024
4,0.488765469928534
5,0.401221463462953
6,0.294343586842827
7,0.181401312667382
8,0.076003305165832
9,-0.00914728187932367
10,-0.0634147114144376
11,-0.0792062034189133
12,-0.0526741249882434
13,0.0159178361620824
14,0.122197292343561
15,0.258054544647383
16,0.412349910399617
17,0.571894271903393
18,0.722615812448744
19,0.850809321406748
20,0.944357072479736
21,0.993812763807319
22,0.993252135268383
23,0.940814569873409
24,0.838887404473688
25,0.693916384273479
26,0.515858878684648
27,0.317328184805739
28,0.112504662110684
29,-0.084089868044101
30,-0.258845899862199
31,-0.400237157122845
32,-0.499804984063452
33,-0.552869140924792
34,-0.558902252275885
35,-0.521535048307968
36,-0.448192347007203
37,-0.349392533353788
38,-0.237773185315393
39,-0.126929819286934
40,-0.0301713186829496
41,0.0406970054346954
42,0.076454249539862
43,0.0713122948342228
44,0.0234560556059522
45,-0.0647726625713534
46,-0.187064255816218
47,-0.333686753051031
48,-0.492339272413046
49,-0.649237781642721
50,-0.790336759698687
51,-0.902578240513729
52,-0.975057245560812
53,-1
54,-0.97346792156933
55,-0.895724697984292
56,-0.771233666290844
57,-0.608285520217134
58,-0.418289183910486
59,-0.21478858735248
60,-0.0122924040652385
61,0.174979595661995
62,0.334322536948144
63,0.455636215772727
64,0.532282215051303


==> figs/viz_signals_dat/1_gt_known_tri.dat <==
x,y
1,0
2,0.032258064516129
3,0.0645161290322581
4,0.0967741935483871
5,0.129032258064516
6,0.161290322580645
7,0.193548387096774
8,0.225806451612903
9,0.258064516129032
10,0.290322580645161
11,0.32258064516129
12,0.354838709677419
13,0.387096774193548
14,0.419354838709677
15,0.451612903225806
16,0.483870967741935
17,0.516129032258065
18,0.548387096774194
19,0.580645161290323
20,0.612903225806452
21,0.645161290322581
22,0.67741935483871
23,0.709677419354839
24,0.741935483870968
25,0.774193548387097
26,0.806451612903226
27,0.838709677419355
28,0.870967741935484
29,0.903225806451613
30,0.935483870967742
31,0.967741935483871
32,1
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,0
49,0
50,0
51,0
52,0
53,0
54,0
55,0
56,0
57,0
58,0
59,0
60,0
61,0
62,0
63,0
64,0


==> figs/viz_signals_dat/1_gt_pdf_rand.dat <==
x,y
1,0.015625
2,0.0137614574523847
3,0.0119499981828993
4,0.0102408920386514
5,0.00868084988233428
6,0.00731141120304102
7,0.00616752509515941
8,0.0052763774298622
9,0.00465650765077633
10,0.00431724757922272
11,0.0042585023386558
12,0.00447088047339642
13,0.00493616704326721
14,0.00562812043295392
15,0.00651356132273175
16,0.00755371119656922
17,0.00870572833847936
18,0.00992438184894859
19,0.011163799083807
20,0.0123792192734502
21,0.0135286860208042
22,0.0145746139024075
23,0.0154851694097031
24,0.0162354137727533
25,0.0168081645237574
26,0.0171945436233928
27,0.0173941921662067
28,0.0174151446320521
29,0.0172733688598713
30,0.0169919908791477
31,0.0166002359439745
32,0.0161321281047641
33,0.015625
34,0.0151178718952359
35,0.0146497640560255
36,0.0142580091208523
37,0.0139766311401287
38,0.0138348553679479
39,0.0138558078337933
40,0.0140554563766072
41,0.0144418354762426
42,0.0150145862272467
43,0.0157648305902969
44,0.0166753860975925
45,0.0177213139791958
46,0.0188707807265498
47,0.020086200916193
48,0.0213256181510514
49,0.0225442716615206
50,0.0236962888034308
51,0.0247364386772683
52,0.0256218795670461
53,0.0263138329567328
54,0.0267791195266036
55,0.0269914976613442
56,0.0269327524207773
57,0.0265934923492237
58,0.0259736225701378
59,0.0250824749048406
60,0.023938588796959
61,0.0225691501176657
62,0.0210091079613486
63,0.0193000018171007
64,0.0174885425476153


==> figs/viz_signals_dat/1_gt_pdf_sin.dat <==
x,y
1,0.015625
2,0.014133107266915
3,0.012686966198629
4,0.0113306817798677
5,0.0101051278420996
6,0.0090464846239005
7,0.00818495352243092
8,0.0075436974148732
9,0.00713804630053342
10,0.0069749978679372
11,0.00705303131607869
12,0.00736224078775084
13,0.00788478256499595
14,0.00859561820059278
15,0.00946352447458914
16,0.0104523309040251
17,0.0115223368867517
18,0.0126318537580027
19,0.0137388123415565
20,0.0148023741654313
21,0.0157844844767658
22,0.0166513075321866
23,0.0173744892675603
24,0.0179321991857295
25,0.018309911882863
26,0.0185008987326656
27,0.0185064114739125
28,0.0183355513683363
29,0.0180048297538694
30,0.0175374377447062
31,0.0169622540655964
32,0.0163126301208926
33,0.015625
34,0.0149373698791074
35,0.0142877459344036
36,0.0137125622552938
37,0.0132451702461306
38,0.0129144486316637
39,0.0127435885260875
40,0.0127491012673344
41,0.012940088117137
42,0.0133178008142704
43,0.0138755107324397
44,0.0145986924678134
45,0.0154655155232342
46,0.0164476258345687
47,0.0175111876584435
48,0.0186181462419973
49,0.0197276631132483
50,0.0207976690959749
51,0.0217864755254109
52,0.0226543817994072
53,0.0233652174350041
54,0.0238877592122492
55,0.0241969686839213
56,0.0242750021320628
57,0.0241119536994666
58,0.0237063025851268
59,0.0230650464775691
60,0.0222035153760995
61,0.0211448721579004
62,0.0199193182201323
63,0.018563033801371
64,0.017116892733085


==> figs/viz_signals_dat/1_gt_pdf_tri.dat <==
x,y
1,0.015625
2,0.0165729596302006
3,0.0175006558002259
4,0.0183884480749622
5,0.0192179196262782
6,0.019972433776705
7,0.0206376265733955
8,0.0212018178764437
9,0.0216563265207128
10,0.0219956787272776
11,0.0222177029611012
12,0.0223235087019113
13,0.0223173509522272
14,0.0222063865836635
15,0.0220003326567431
16,0.0217110404866318
17,0.0213520023289372
18,0.020937810008117
19,0.0204835865133702
20,0.0200044124791212
21,0.0195147695164719
22,0.0190280215678132
23,0.0185559538510932
24,0.0181083866061248
25,0.0176928778446125
26,0.0173145257552909
27,0.0169758774633874
28,0.0166769466426068
29,0.0164153381905229
30,0.01618647397042
31,0.015983909656853
32,0.0157997291516858
33,0.015625
34,0.0154502708483142
35,0.015266090343147
36,0.01506352602958
37,0.0148346618094771
38,0.0145730533573932
39,0.0142741225366126
40,0.0139354742447091
41,0.0135571221553875
42,0.0131416133938752
43,0.0126940461489068
44,0.0122219784321868
45,0.0117352304835281
46,0.0112455875208788
47,0.0107664134866298
48,0.010312189991883
49,0.00989799767106279
50,0.00953895951336819
51,0.0092496673432569
52,0.00904361341633655
53,0.00893264904777276
54,0.00892649129808865
55,0.0090322970388988
56,0.00925432127272238
57,0.00959367347928721
58,0.0100481821235563
59,0.0106123734266045
60,0.011277566223295
61,0.0120320803737218
62,0.0128615519250378
63,0.0137493441997741
64,0.0146770403697994


==> figs/viz_signals_dat/1_gt_unknown_rand.dat <==
x,y
1,-0.082977995297426
2,0.220324493442158
3,-0.499885625182655
4,-0.19766742736816
5,-0.353244109182887
6,-0.407661405231202
7,-0.313739788622329
8,-0.154439272956952
9,-0.10323252576933
10,0.0388167340033569
11,-0.0808054855967052
12,0.185219500396759
13,-0.295547750268483
14,0.378117436390945
15,-0.472612406802074
16,0.170467510178402
17,-0.082695197632873
18,0.0586898284457517
19,-0.359613061404766
20,-0.301898510915121
21,0.300744568675537
22,0.468261575719398
23,-0.186575821840757
24,0.192322615669314
25,0.376389152296038
26,0.394606663503847
27,-0.414955788630222
28,-0.460945216767118
29,-0.330169580435431
30,0.378142503429413
31,-0.40165316616695
32,-0.0788923749949478
33,0.457889530150502
34,0.0331652849730171
35,0.191877113950473
36,-0.184484368993937
37,0.186500927681584
38,0.334625671897373
39,-0.481711722655808
40,0.250144314944967
41,0.488861088906495
42,0.248165654379839
43,-0.219556007935595
44,0.289279328451489
45,-0.396773993422358
46,-0.0521064738240948
47,0.408595503093096
48,-0.206385851626321
49,-0.212224661413651
50,-0.369971427881722
51,-0.480633042129703
52,0.178835532939891
53,-0.288371883999941
54,-0.234453340627774
55,-0.00842684071966171
56,-0.44663745488292
57,0.0741176054920131
58,-0.35327142509419
59,0.0893055369032842
60,0.199758360020931
61,-0.397665571172174
62,-0.0859440121804317
63,0.194400157727745
64,-0.0858207304730974


==> figs/viz_signals_dat/1_gt_unknown_sin.dat <==
x,y
1,0.532282215051303
2,0.561632603640545
3,0.54526187296024
4,0.488765469928534
5,0.401221463462953
6,0.294343586842827
7,0.181401312667382
8,0.076003305165832
9,-0.00914728187932367
10,-0.0634147114144376
11,-0.0792062034189133
12,-0.0526741249882434
13,0.0159178361620824
14,0.122197292343561
15,0.258054544647383
16,0.412349910399617
17,0.571894271903393
18,0.722615812448744
19,0.850809321406748
20,0.944357072479736
21,0.993812763807319
22,0.993252135268383
23,0.940814569873409
24,0.838887404473688
25,0.693916384273479
26,0.515858878684648
27,0.317328184805739
28,0.112504662110684
29,-0.084089868044101
30,-0.258845899862199
31,-0.400237157122845
32,-0.499804984063452
33,-0.552869140924792
34,-0.558902252275885
35,-0.521535048307968
36,-0.448192347007203
37,-0.349392533353788
38,-0.237773185315393
39,-0.126929819286934
40,-0.0301713186829496
41,0.0406970054346954
42,0.076454249539862
43,0.0713122948342228
44,0.0234560556059522
45,-0.0647726625713534
46,-0.187064255816218
47,-0.333686753051031
48,-0.492339272413046
49,-0.649237781642721
50,-0.790336759698687
51,-0.902578240513729
52,-0.975057245560812
53,-1
54,-0.97346792156933
55,-0.895724697984292
56,-0.771233666290844
57,-0.608285520217134
58,-0.418289183910486
59,-0.21478858735248
60,-0.0122924040652385
61,0.174979595661995
62,0.334322536948144
63,0.455636215772727
64,0.532282215051303


==> figs/viz_signals_dat/1_gt_unknown_tri.dat <==
x,y
1,0
2,0.032258064516129
3,0.0645161290322581
4,0.0967741935483871
5,0.129032258064516
6,0.161290322580645
7,0.193548387096774
8,0.225806451612903
9,0.258064516129032
10,0.290322580645161
11,0.32258064516129
12,0.354838709677419
13,0.387096774193548
14,0.419354838709677
15,0.451612903225806
16,0.483870967741935
17,0.516129032258065
18,0.548387096774194
19,0.580645161290323
20,0.612903225806452
21,0.645161290322581
22,0.67741935483871
23,0.709677419354839
24,0.741935483870968
25,0.774193548387097
26,0.806451612903226
27,0.838709677419355
28,0.870967741935484
29,0.903225806451613
30,0.935483870967742
31,0.967741935483871
32,1
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,0
49,0
50,0
51,0
52,0
53,0
54,0
55,0
56,0
57,0
58,0
59,0
60,0
61,0
62,0
63,0
64,0


==> figs/viz_signals_dat_new/0_est_fixed_random_new.dat <==
x,y
1,-0.0890501588582993
2,0.216158628463745
3,-0.512535452842712
4,-0.221179813146591
5,-0.344550639390945
6,-0.42594450712204
7,-0.323994278907776
8,-0.1599510461092
9,-0.115408316254616
10,0.0211695209145546
11,-0.0773571282625198
12,0.173307806253433
13,-0.308861702680588
14,0.349432498216629
15,-0.466269314289093
16,0.152630433440208
17,-0.10588800162077
18,0.0371652767062187
19,-0.359070301055908
20,-0.329062432050705
21,0.264968544244766
22,0.406012147665024
23,-0.226361811161041
24,0.21672248840332
25,0.328833073377609
26,0.330203354358673
27,-0.383547931909561
28,-0.403128772974014
29,-0.355349451303482
30,0.313378542661667
31,-0.363070875406265
32,-0.0762696415185928
33,0.395826429128647
34,-0.0115410955622792
35,0.195342108607292
36,-0.191461727023125
37,0.152944728732109
38,0.318797886371613
39,-0.473898977041245
40,0.238386169075966
41,0.463244259357452
42,0.224341496825218
43,-0.223618909716606
44,0.28539514541626
45,-0.420555651187897
46,-0.0638285130262375
47,0.406197607517242
48,-0.216835767030716
49,-0.221816569566727
50,-0.381574153900146
51,-0.485447585582733
52,0.145227283239365
53,-0.28605329990387
54,-0.251078128814697
55,-0.0235420744866133
56,-0.46368134021759
57,0.064569391310215
58,-0.350307673215866
59,0.084891140460968
60,0.199661150574684
61,-0.401326268911362
62,-0.0969709753990173
63,0.194662317633629
64,-0.0971740782260895


==> figs/viz_signals_dat_new/0_est_fixed_sin_new.dat <==
x,y
1,0.525854110717773
2,0.532125532627106
3,0.503830194473267
4,0.448296099901199
5,0.37548241019249
6,0.267935186624527
7,0.15261872112751
8,0.0861891210079193
9,0.0217311903834343
10,-0.0332067832350731
11,-0.0922277271747589
12,-0.0857726261019707
13,-0.0440741181373596
14,0.0441500842571259
15,0.253397345542908
16,0.403545618057251
17,0.552691578865051
18,0.694508790969849
19,0.839847087860107
20,0.901695787906647
21,0.952316582202911
22,0.938900768756866
23,0.861515820026398
24,0.72338742017746
25,0.579854965209961
26,0.363033413887024
27,0.180040344595909
28,-0.0210711695253849
29,-0.240957245230675
30,-0.389868468046188
31,-0.517521321773529
32,-0.579080820083618
33,-0.595474660396576
34,-0.545747220516205
35,-0.476617604494095
36,-0.394118070602417
37,-0.331579506397247
38,-0.216298058629036
39,-0.0854004546999931
40,0.0189063400030136
41,0.0484022311866283
42,0.0399385951459408
43,0.0215256344527006
44,-0.0156778357923031
45,-0.110245786607265
46,-0.254927337169647
47,-0.396149039268494
48,-0.554244518280029
49,-0.699229180812836
50,-0.832073748111725
51,-0.918512165546417
52,-0.983669519424438
53,-0.992684841156006
54,-0.964134037494659
55,-0.855339169502258
56,-0.743815779685974
57,-0.569546937942505
58,-0.366559743881226
59,-0.148268461227417
60,0.0590023808181286
61,0.234344556927681
62,0.370612889528275
63,0.479515224695206
64,0.526160597801208


==> figs/viz_signals_dat_new/0_est_fixed_tri_new.dat <==
x,y
1,0.159325435757637
2,0.208285585045815
3,0.1977409273386
4,0.197268098592758
5,0.257904201745987
6,0.323189079761505
7,0.325286686420441
8,0.325388520956039
9,0.354819059371948
10,0.379156470298767
11,0.45828440785408
12,0.476733237504959
13,0.482275992631912
14,0.597008645534515
15,0.658915519714355
16,0.655647099018097
17,0.656763017177582
18,0.69277435541153
19,0.696774959564209
20,0.710052728652954
21,0.645555436611176
22,0.70589417219162
23,0.76498144865036
24,0.805746555328369
25,0.839781701564789
26,0.853233277797699
27,0.86389434337616
28,0.866108477115631
29,0.88025826215744
30,0.988424479961395
31,1.02393853664398
32,1.06411921977997
33,0.0460934899747372
34,0.0219605714082718
35,0.0194719731807709
36,0.0214107632637024
37,-0.00601491378620267
38,-0.0084634106606245
39,0.012965434230864
40,0.0146508160978556
41,0.00505163799971342
42,0.00979327224195004
43,0.0221757125109434
44,0.0150285577401519
45,0.00161526189185679
46,-0.0183266215026379
47,0.0154349822551012
48,-0.0212956760078669
49,-0.0134203778579831
50,-0.00057118566473946
51,0.012235407717526
52,0.0347791239619255
53,0.0206399969756603
54,0.0171908847987652
55,0.0238220449537039
56,-0.0126138925552368
57,-0.012709004804492
58,-0.00477072782814503
59,-2.43330650846474e-05
60,-0.0176529586315155
61,0.00498755648732185
62,0.0423212982714176
63,0.0794843658804893
64,0.14141757786274


==> figs/viz_signals_dat_new/0_est_known_random_new.dat <==
x,y
1,-0.087136521935463
2,0.236641854047775
3,-0.498053014278412
4,-0.202409952878952
5,-0.341964095830917
6,-0.398121207952499
7,-0.313307285308838
8,-0.147234573960304
9,-0.0968898236751556
10,0.0481343753635883
11,-0.0732770413160324
12,0.206081345677376
13,-0.296259820461273
14,0.388413310050964
15,-0.481776714324951
16,0.184385746717453
17,-0.0984007641673088
18,0.0540126487612724
19,-0.373193472623825
20,-0.321682631969452
21,0.280350774526596
22,0.456668347120285
23,-0.18266274034977
24,0.185404434800148
25,0.332756340503693
26,0.376956671476364
27,-0.421281903982162
28,-0.45950710773468
29,-0.353083312511444
30,0.356838077306747
31,-0.387049227952957
32,-0.0799998492002487
33,0.437524855136871
34,0.043665699660778
35,0.194821551442146
36,-0.175576135516167
37,0.189713045954704
38,0.335887551307678
39,-0.491492033004761
40,0.254461288452148
41,0.465960204601288
42,0.234563663601875
43,-0.230676501989365
44,0.279893159866333
45,-0.392255246639252
46,-0.0496141538023949
47,0.407628297805786
48,-0.203964740037918
49,-0.220160469412804
50,-0.365786254405975
51,-0.475392937660217
52,0.166734963655472
53,-0.293137013912201
54,-0.236171305179596
55,-0.0140426326543093
56,-0.4402976334095
57,0.0509616434574127
58,-0.361061930656433
59,0.0881225764751434
60,0.186282426118851
61,-0.396746784448624
62,-0.084285669028759
63,0.191156357526779
64,-0.0780876204371452


==> figs/viz_signals_dat_new/0_est_known_sin_new.dat <==
x,y
1,0.559225559234619
2,0.581299066543579
3,0.552061498165131
4,0.502428710460663
5,0.41710090637207
6,0.304288893938065
7,0.190451547503471
8,0.0906617641448975
9,-0.0114683853462338
10,-0.0742530673742294
11,-0.0858657509088516
12,-0.0761978775262833
13,-0.0110588036477566
14,0.105921812355518
15,0.270830273628235
16,0.427596718072891
17,0.573998987674713
18,0.717111945152283
19,0.836177408695221
20,0.940636515617371
21,1.00423538684845
22,1.01046192646027
23,0.927850782871246
24,0.804933607578278
25,0.685335516929626
26,0.520842730998993
27,0.319844603538513
28,0.12415935844183
29,-0.0704917311668396
30,-0.245583817362785
31,-0.387235283851624
32,-0.489494949579239
33,-0.555191099643707
34,-0.567120611667633
35,-0.530504107475281
36,-0.467902690172195
37,-0.37695848941803
38,-0.267112582921982
39,-0.157856017351151
40,-0.0644779205322266
41,0.00694031221792102
42,0.0495034344494343
43,0.048945713788271
44,0.00761186797171831
45,-0.0724280327558517
46,-0.194151610136032
47,-0.340307354927063
48,-0.479918301105499
49,-0.650544583797455
50,-0.802323639392853
51,-0.90890645980835
52,-0.971810042858124
53,-1.00558888912201
54,-0.979534506797791
55,-0.898800134658813
56,-0.769648015499115
57,-0.600192368030548
58,-0.408458262681961
59,-0.207496985793114
60,0.00208779890090227
61,0.178854808211327
62,0.340243488550186
63,0.45458397269249
64,0.522621810436249


==> figs/viz_signals_dat_new/0_est_known_tri_new.dat <==
x,y
1,0.00114203139673918
2,0.00930160563439131
3,0.0566779859364033
4,0.0836032330989838
5,0.13692332804203
6,0.182562634348869
7,0.199288383126259
8,0.225615531206131
9,0.262954473495483
10,0.288214147090912
11,0.314496845006943
12,0.361507534980774
13,0.389273345470428
14,0.418077230453491
15,0.453072220087051
16,0.484396785497665
17,0.519869387149811
18,0.549329459667206
19,0.581245839595795
20,0.614415228366852
21,0.653676867485046
22,0.678841114044189
23,0.713123619556427
24,0.747599601745605
25,0.780981600284576
26,0.809746146202087
27,0.845199346542358
28,0.873671770095825
29,0.906457781791687
30,0.934437870979309
31,0.967935740947723
32,0.989074409008026
33,-0.0256869345903397
34,-0.00643849559128284
35,-0.00258184294216335
36,-0.0017632448580116
37,-0.00159390131011605
38,-0.00277371820993721
39,0.000339288992108777
40,-0.00259141670539975
41,0.000605252396780998
42,-0.00147268443834037
43,-0.00146484223660082
44,-0.00106970616616309
45,-0.00121408328413963
46,0.00133990915492177
47,-0.00165806873701513
48,-0.000714461610186845
49,-0.00321826478466392
50,-0.00264006480574608
51,-0.00107720331288874
52,-0.00988968089222908
53,-0.00981586705893278
54,-0.00923720002174377
55,-0.0075727216899395
56,-0.00844602100551128
57,-0.00763822346925735
58,-0.00898298062384129
59,-0.0105013689026237
60,-0.0115808676928282
61,-0.00932210870087147
62,-0.0119514409452677
63,-0.0082427067682147
64,-0.00264414958655834


==> figs/viz_signals_dat_new/0_est_pdf_random_new.dat <==
x,y
1,0.0149604678153992
2,0.0124300708994269
3,0.0116752125322819
4,0.0103041864931583
5,0.00895964168012142
6,0.00852474384009838
7,0.00776180531829596
8,0.0071321134455502
9,0.00649352138862014
10,0.00584442121908069
11,0.00585392769426107
12,0.00538670970126987
13,0.0054320190101862
14,0.00624568061903119
15,0.00740799074992537
16,0.00791904143989086
17,0.0102870799601078
18,0.0106549235060811
19,0.0112369684502482
20,0.0129148978739977
21,0.0144614307209849
22,0.0138040222227573
23,0.0171902067959309
24,0.0185994822531939
25,0.0171176493167877
26,0.0193352308124304
27,0.0179815627634525
28,0.0184400137513876
29,0.0179818235337734
30,0.017877209931612
31,0.017941553145647
32,0.0171557608991861
33,0.0140025531873107
34,0.0143782971426845
35,0.0130159249529243
36,0.0134517112746835
37,0.0123578822240233
38,0.0124562196433544
39,0.0137372566387057
40,0.0120067065581679
41,0.0131070120260119
42,0.0132349086925387
43,0.0161174535751343
44,0.0176253914833069
45,0.0138019490987062
46,0.0188685152679682
47,0.0189324170351028
48,0.0200523976236582
49,0.022833364084363
50,0.0223438460379839
51,0.0219138283282518
52,0.0271469801664352
53,0.0261603556573391
54,0.0269016474485397
55,0.0267958752810955
56,0.0270427018404007
57,0.023948123678565
58,0.0243003088980913
59,0.0269102733582258
60,0.0247811991721392
61,0.0224289428442717
62,0.0182977560907602
63,0.0194638036191463
64,0.016273008659482


==> figs/viz_signals_dat_new/0_est_pdf_sin_new.dat <==
x,y
1,0.0136452689766884
2,0.011723306030035
3,0.0102505879476666
4,0.00918594840914011
5,0.00838222075253725
6,0.00731700006872416
7,0.00640257401391864
8,0.00569878332316875
9,0.00502558331936598
10,0.00456410087645054
11,0.0043549663387239
12,0.00431817164644599
13,0.004595547914505
14,0.00518784346058965
15,0.00606335839256644
16,0.00712058926001191
17,0.00833347253501415
18,0.0103022623807192
19,0.0116809671744704
20,0.0126277524977922
21,0.0132499504834414
22,0.013888475485146
23,0.0148706305772066
24,0.0166163332760334
25,0.0174774024635553
26,0.0184252597391605
27,0.0190941970795393
28,0.019285662099719
29,0.0182903818786144
30,0.0172653440386057
31,0.0159949325025082
32,0.0157070495188236
33,0.0155406091362238
34,0.0160954054445028
35,0.015084539540112
36,0.0135973319411278
37,0.0130284447222948
38,0.0131475841626525
39,0.0145875196903944
40,0.0142438840121031
41,0.0136726051568985
42,0.0146080208942294
43,0.0158425904810429
44,0.0166210439056158
45,0.0182805769145489
46,0.0197966769337654
47,0.0231625195592642
48,0.0231446567922831
49,0.0241260416805744
50,0.0237675067037344
51,0.0250286906957626
52,0.0256279148161411
53,0.0239606518298388
54,0.024768590927124
55,0.0281492043286562
56,0.0275568105280399
57,0.0265008118003607
58,0.0267497729510069
59,0.0246087238192558
60,0.0241186954081059
61,0.0220137760043144
62,0.0196218490600586
63,0.0189667548984289
64,0.0170342158526182


==> figs/viz_signals_dat_new/0_est_pdf_tri_new.dat <==
x,y
1,0.0146574443206191
2,0.0172592513263226
3,0.0203601270914078
4,0.0223119091242552
5,0.0243384633213282
6,0.0257621631026268
7,0.0263502448797226
8,0.0299485642462969
9,0.0276899393647909
10,0.0272343419492245
11,0.0242559071630239
12,0.0253693480044603
13,0.0260561648756266
14,0.0248544812202454
15,0.0234499424695969
16,0.0246258899569511
17,0.0215967334806919
18,0.0206984244287014
19,0.0180530901998281
20,0.0179995317012072
21,0.0156993567943573
22,0.0147013626992702
23,0.0145548135042191
24,0.0142035624012351
25,0.0147532476112247
26,0.015339613892138
27,0.0155273927375674
28,0.0163913406431675
29,0.0149404443800449
30,0.0148029569536448
31,0.015423740260303
32,0.0152456825599074
33,0.0156444665044546
34,0.0150258904322982
35,0.0149054825305939
36,0.0150034250691533
37,0.0149646736681461
38,0.01511450111866
39,0.0150333931669593
40,0.0144503330811858
41,0.0148284817114472
42,0.0150640606880188
43,0.0150193031877279
44,0.0139136509969831
45,0.0132809914648533
46,0.0119813866913319
47,0.0110536506399512
48,0.0100313797593117
49,0.00917651318013668
50,0.00833993032574654
51,0.00780422380194068
52,0.00738560827448964
53,0.00709618721157312
54,0.00669236434623599
55,0.00648169126361609
56,0.00641513196751475
57,0.00650707213208079
58,0.00677804183214903
59,0.00723916664719582
60,0.00790849328041077
61,0.00866484828293324
62,0.00976692233234644
63,0.0110492389649153
64,0.0129239559173584


==> figs/viz_signals_dat_new/0_est_unknown_random_new.dat <==
x,y
1,-0.0794722512364388
2,0.220483466982841
3,-0.498747527599335
4,-0.198664143681526
5,-0.353270262479782
6,-0.408755093812943
7,-0.314454197883606
8,-0.153971284627914
9,-0.100180774927139
10,0.0385546050965786
11,-0.0796173512935638
12,0.188614338636398
13,-0.291779369115829
14,0.375365912914276
15,-0.469178825616837
16,0.166491806507111
17,-0.0773445293307304
18,0.0512645952403545
19,-0.357351034879684
20,-0.302055299282074
21,0.298996567726135
22,0.473269492387772
23,-0.178336337208748
24,0.200077012181282
25,0.383191585540771
26,0.378353893756866
27,-0.416761219501495
28,-0.460350066423416
29,-0.325913310050964
30,0.376326590776443
31,-0.407653212547302
32,-0.0780607536435127
33,0.448661178350449
34,0.0293536484241486
35,0.196661233901978
36,-0.178247973322868
37,0.179015383124352
38,0.319101572036743
39,-0.470362573862076
40,0.251772552728653
41,0.479330658912659
42,0.248974680900574
43,-0.223342478275299
44,0.294843584299088
45,-0.394027769565582
46,-0.0536476969718933
47,0.409192055463791
48,-0.20723532140255
49,-0.210923478007317
50,-0.369203239679337
51,-0.479874312877655
52,0.177405789494514
53,-0.289587140083313
54,-0.236354604363441
55,-0.00625294633209705
56,-0.452089428901672
57,0.0726158767938614
58,-0.352063238620758
59,0.0871053710579872
60,0.199226513504982
61,-0.400482177734375
62,-0.0873454809188843
63,0.193398252129555
64,-0.0883555635809898


==> figs/viz_signals_dat_new/0_est_unknown_sin_new.dat <==
x,y
1,0.563443899154663
2,0.563180029392242
3,0.534387350082397
4,0.476313829421997
5,0.390402138233185
6,0.28948974609375
7,0.167255982756615
8,0.0512895025312901
9,-0.0229643993079662
10,-0.0615936815738678
11,-0.0783979818224907
12,-0.0460691154003143
13,0.0373996272683144
14,0.163385316729546
15,0.292505979537964
16,0.427272439002991
17,0.586552262306213
18,0.743523836135864
19,0.885789752006531
20,0.97595340013504
21,1.01590430736542
22,1.00344955921173
23,0.941878437995911
24,0.855589389801025
25,0.722236037254333
26,0.54867696762085
27,0.345945417881012
28,0.131011739373207
29,-0.0743904188275337
30,-0.260792702436447
31,-0.410814791917801
32,-0.512047708034515
33,-0.564655959606171
34,-0.57076495885849
35,-0.536824226379395
36,-0.461137861013412
37,-0.366137474775314
38,-0.253768295049667
39,-0.137914106249809
40,-0.0378260798752308
41,0.0333003662526608
42,0.0653343349695206
43,0.0553930215537548
44,0.00386628764681518
45,-0.0846900641918182
46,-0.199195683002472
47,-0.332728147506714
48,-0.48136630654335
49,-0.629835784435272
50,-0.760248064994812
51,-0.859245419502258
52,-0.925902962684631
53,-0.943693935871124
54,-0.911347925662994
55,-0.841578304767609
56,-0.719519674777985
57,-0.563279628753662
58,-0.376311093568802
59,-0.183282852172852
60,0.00536233000457287
61,0.186115115880966
62,0.340898036956787
63,0.451331228017807
64,0.526186525821686


==> figs/viz_signals_dat_new/0_est_unknown_tri_new.dat <==
x,y
1,-0.00292544229887426
2,0.00383283104747534
3,0.0391973592340946
4,0.067311592400074
5,0.100158058106899
6,0.141671538352966
7,0.180984392762184
8,0.215205132961273
9,0.252330243587494
10,0.281490117311478
11,0.317113786935806
12,0.344195455312729
13,0.390551090240479
14,0.413316279649734
15,0.455425143241882
16,0.484868198633194
17,0.522792518138885
18,0.54959511756897
19,0.581325054168701
20,0.605517983436584
21,0.648983061313629
22,0.671851992607117
23,0.704937815666199
24,0.730151414871216
25,0.763978123664856
26,0.803169727325439
27,0.827891528606415
28,0.859190464019775
29,0.89209258556366
30,0.926600217819214
31,0.958793640136719
32,0.982580184936523
33,0.0201872680336237
34,0.008545839227736
35,0.0134979551658034
36,0.00816977024078369
37,0.00136110675521195
38,0.0080673610791564
39,0.00190200633369386
40,0.00650295661762357
41,0.00469515146687627
42,0.00724409334361553
43,0.00903754681348801
44,0.00434864172711968
45,0.00679835863411427
46,0.00979902315884829
47,0.00710844295099378
48,0.00573105737566948
49,-4.81243696413003e-05
50,-0.00267266994342208
51,0.00115623569581658
52,-0.00112785899545997
53,0.00203707627952099
54,-0.00583244767040014
55,-0.00623648799955845
56,-0.0093593830242753
57,-0.00904238875955343
58,-0.00796272978186607
59,-0.00799971539527178
60,-0.00459671020507812
61,-0.00204576924443245
62,-0.00436031818389893
63,-0.000179945578565821
64,0.00222557899542153


==> figs/viz_signals_dat_new/0_gt_pdf_random_new.dat <==
x,y
1,0.015625
2,0.0138476232499764
3,0.012121161986251
4,0.0104947424984982
5,0.0090139798282648
6,0.00771938744289098
7,0.00664497818393482
8,0.00581710873460845
9,0.00525361055306976
10,0.00496323928438724
11,0.00494546251307056
12,0.00519059281634386
13,0.00568025992066822
14,0.00638820285495896
15,0.00728135082839941
16,0.00832115060497237
17,0.00946508882049221
18,0.0106683503480207
19,0.0118855487446955
20,0.0130724622006435
21,0.0141877083576624
22,0.015194293872246
23,0.0160609795664425
24,0.0167634092485217
25,0.0172849595138567
26,0.017617278698743
27,0.0177604952373068
28,0.0177230884987931
29,0.0175214282652589
30,0.0171790018441827
31,0.0167253599025471
32,0.0161948229930247
33,0.015625
34,0.0150551770069753
35,0.0145246400974529
36,0.0140709981558173
37,0.0137285717347411
38,0.0135269115012069
39,0.0134895047626932
40,0.013632721301257
41,0.0139650404861433
42,0.0144865907514782
43,0.0151890204335575
44,0.016055706127754
45,0.0170622916423376
46,0.0181775377993565
47,0.0193644512553045
48,0.0205816496519793
49,0.0217849111795078
50,0.0229288493950276
51,0.0239686491716006
52,0.024861797145041
53,0.0255697400793318
54,0.0260594071836561
55,0.0263045374869294
56,0.0262867607156128
57,0.0259963894469302
58,0.0254328912653916
59,0.0246050218160652
60,0.023530612557109
61,0.0222360201717352
62,0.0207552575015018
63,0.019128838013749
64,0.0174023767500236


==> figs/viz_signals_dat_new/0_gt_pdf_tri_new.dat <==
x,y
1,0.015625
2,0.0173125816481657
3,0.0189543322267046
4,0.0205059987384739
5,0.0219264254510773
6,0.0231789575744247
7,0.0242326771944606
8,0.0250634256299122
9,0.0256545745202189
10,0.0259975175272107
11,0.0260918651734599
12,0.0259453366385516
13,0.0255733538576877
14,0.0249983545733982
15,0.0242488516474809
16,0.0233582755384934
17,0.0223636450228026
18,0.0213041176718242
19,0.0202194760489737
20,0.0191486078876036
21,0.0181280385691651
22,0.0171905720384581
23,0.0163640919556484
24,0.0156705685610437
25,0.0151253086630465
26,0.0147364766637453
27,0.0145049039766491
28,0.0144241929743311
29,0.0144811101625547
30,0.0146562520526793
31,0.0149249566281973
32,0.0152584237814965
33,0.015625
34,0.0159915762185035
35,0.0163250433718027
36,0.0165937479473207
37,0.0167688898374453
38,0.0168258070256689
39,0.0167450960233509
40,0.0165135233362547
41,0.0161246913369535
42,0.0155794314389563
43,0.0148859080443516
44,0.0140594279615419
45,0.0131219614308349
46,0.0121013921123964
47,0.0110305239510264
48,0.00994588232817582
49,0.0088863549771974
50,0.00789172446150664
51,0.00700114835251908
52,0.0062516454266018
53,0.00567664614231233
54,0.00530466336144841
55,0.00515813482654011
56,0.00525248247278932
57,0.00559542547978111
58,0.00618657437008777
59,0.00701732280553944
60,0.00807104242557533
61,0.00932357454892268
62,0.0107440012615261
63,0.0122956677732954
64,0.0139374183518343


==> figs/viz_signals_dat_new/1_est_fixed_random_new.dat <==
x,y
1,-0.0638175755739212
2,0.253710210323334
3,-0.602672278881073
4,-0.264686346054077
5,-0.381729662418365
6,-0.51676207780838
7,-0.345676600933075
8,-0.121361896395683
9,-0.145632192492485
10,-0.0482567064464092
11,-0.021647771820426
12,0.248699635267258
13,-0.38935187458992
14,0.334100157022476
15,-0.365426570177078
16,0.206110835075378
17,-0.0846549198031425
18,0.0399638339877129
19,-0.406701564788818
20,-0.316915184259415
21,0.15830884873867
22,0.340024173259735
23,-0.166963800787926
24,0.0986396446824074
25,0.210371449589729
26,0.341605663299561
27,-0.290695637464523
28,-0.406428098678589
29,-0.225934579968452
30,0.342197686433792
31,-0.432492077350616
32,-0.039411760866642
33,0.483711272478104
34,-0.0330189801752567
35,0.168497800827026
36,-0.133770689368248
37,0.145797908306122
38,0.323953688144684
39,-0.440213471651077
40,0.237194061279297
41,0.472250729799271
42,0.222949594259262
43,-0.213930413126945
44,0.274650275707245
45,-0.378256052732468
46,-0.0965787172317505
47,0.362293720245361
48,-0.225366458296776
49,-0.264909982681274
50,-0.391847431659698
51,-0.509029924869537
52,0.17677029967308
53,-0.268938481807709
54,-0.243717387318611
55,-0.0122405923902988
56,-0.490778505802155
57,0.110912315547466
58,-0.335961073637009
59,0.0994952395558357
60,0.187887296080589
61,-0.422445476055145
62,-0.111049026250839
63,0.217408612370491
64,-0.0747258067131042


==> figs/viz_signals_dat_new/1_est_fixed_sin_new.dat <==
x,y
1,0.563135147094727
2,0.288652002811432
3,0.622348785400391
4,0.552017092704773
5,0.140534192323685
6,0.450069725513458
7,0.264225333929062
8,0.158340349793434
9,0.185706824064255
10,-0.0154611468315125
11,-0.183035388588905
12,-0.10860401391983
13,-0.12571993470192
14,-0.18393948674202
15,0.166348233819008
16,0.157643020153046
17,0.786956906318665
18,0.932408034801483
19,0.582426071166992
20,0.873910009860992
21,0.937808811664581
22,1.04988408088684
23,0.56860762834549
24,0.978985249996185
25,0.634584605693817
26,0.664762496948242
27,-0.0844586566090584
28,-0.295807510614395
29,-0.0903481245040894
30,-0.0759119465947151
31,-0.888343393802643
32,-0.198113694787025
33,-0.464245021343231
34,-0.494551807641983
35,-0.259695202112198
36,-0.329741328954697
37,-0.132823437452316
38,-0.0536228232085705
39,-0.304679334163666
40,0.036231268197298
41,-0.274340063333511
42,0.114798277616501
43,0.111194632947445
44,-0.102044761180878
45,0.0929046347737312
46,-0.100273251533508
47,-0.244557693600655
48,-0.467043578624725
49,-0.867673814296722
50,-0.838663578033447
51,-0.743587553501129
52,-1.16506636142731
53,-1.10645067691803
54,-1.03987658023834
55,-1.09530830383301
56,-0.63080757856369
57,-0.636526823043823
58,-0.354075372219086
59,-0.488944321870804
60,-0.261055886745453
61,0.323586910963058
62,0.22940719127655
63,0.628244042396545
64,0.370133846998215


==> figs/viz_signals_dat_new/1_est_fixed_tri_new.dat <==
x,y
1,0.22257088124752
2,0.154787421226501
3,0.160352602601051
4,0.18267810344696
5,0.374970942735672
6,0.407370865345001
7,0.403015822172165
8,0.363264471292496
9,0.404267519712448
10,0.417959719896317
11,0.658682465553284
12,0.444576323032379
13,0.430901378393173
14,0.533397436141968
15,0.560380399227142
16,0.60603666305542
17,0.528599858283997
18,0.477607101202011
19,0.61148738861084
20,0.759767472743988
21,0.713244497776031
22,0.668986558914185
23,0.65110057592392
24,0.879635512828827
25,0.762819111347198
26,0.901540875434875
27,0.896549165248871
28,0.822716295719147
29,1.01968276500702
30,1.02800965309143
31,1.2344309091568
32,1.04859006404877
33,0.289193570613861
34,-0.0260712839663029
35,0.0188548974692822
36,0.111230336129665
37,0.136643603444099
38,-0.00742355920374393
39,-0.000903184758499265
40,-0.0213705729693174
41,0.0286667440086603
42,0.0662625208497047
43,0.0571626983582973
44,0.0114511353895068
45,-0.0181371122598648
46,0.0892817452549934
47,0.0250854007899761
48,0.010448238812387
49,0.0105700558051467
50,0.0254814177751541
51,0.0481792725622654
52,0.173842087388039
53,-0.0162921957671642
54,-0.0854965671896935
55,-0.117957048118114
56,-0.213661432266235
57,-0.159552857279778
58,-0.117940701544285
59,-0.0491932258009911
60,-0.000313976663164794
61,0.0144201768562198
62,0.0535158291459084
63,0.0312113109976053
64,0.137484639883041


==> figs/viz_signals_dat_new/1_est_known_random_new.dat <==
x,y
1,-0.103756114840508
2,0.186132147908211
3,-0.429879695177078
4,-0.164364263415337
5,-0.330788612365723
6,-0.33410170674324
7,-0.358956813812256
8,-0.12312938272953
9,-0.107083469629288
10,0.00114172033499926
11,-0.0843320414423943
12,0.170918256044388
13,-0.295909583568573
14,0.400489121675491
15,-0.506575226783752
16,0.168404549360275
17,-0.116679705679417
18,0.0125810857862234
19,-0.351261764764786
20,-0.30480170249939
21,0.312966078519821
22,0.516225934028625
23,-0.0788526013493538
24,0.248114362359047
25,0.373849898576736
26,0.436011254787445
27,-0.437785774469376
28,-0.453656017780304
29,-0.432786256074905
30,0.402473479509354
31,-0.409839272499084
32,-0.189236506819725
33,0.482370316982269
34,-0.0366854108870029
35,0.224188521504402
36,-0.185454517602921
37,0.168821707367897
38,0.360449969768524
39,-0.474572688341141
40,0.263696104288101
41,0.540919065475464
42,0.228580668568611
43,-0.244286552071571
44,0.267668515443802
45,-0.478466987609863
46,-0.136504575610161
47,0.387992024421692
48,-0.295998185873032
49,-0.20853653550148
50,-0.358216851949692
51,-0.437918961048126
52,0.108041241765022
53,-0.293483972549438
54,-0.24217277765274
55,-0.00913786794990301
56,-0.446664988994598
57,0.0317436680197716
58,-0.315918385982513
59,0.0822773724794388
60,0.158134654164314
61,-0.403530925512314
62,-0.0605373308062553
63,0.153677672147751
64,-0.084855429828167


==> figs/viz_signals_dat_new/1_est_known_sin_new.dat <==
x,y
1,0.580637514591217
2,0.561453342437744
3,0.597791075706482
4,0.540864706039429
5,0.45106428861618
6,0.39470711350441
7,0.297129034996033
8,0.133674874901772
9,0.0117536000907421
10,-0.064079187810421
11,-0.162398248910904
12,-0.12938329577446
13,-0.0403808318078518
14,0.0921375453472137
15,0.225171387195587
16,0.433906555175781
17,0.530305087566376
18,0.703550398349762
19,0.813166558742523
20,0.861900746822357
21,0.961997270584106
22,1.0870668888092
23,0.930542051792145
24,0.847930550575256
25,0.804365456104279
26,0.571012914180756
27,0.401382356882095
28,0.183303415775299
29,-0.0118014002218843
30,-0.362348407506943
31,-0.410435169935226
32,-0.411016881465912
33,-0.553900063037872
34,-0.508968234062195
35,-0.454704165458679
36,-0.425711184740067
37,-0.413183957338333
38,-0.217381715774536
39,-0.122587919235229
40,-0.0840657204389572
41,0.133986577391624
42,0.164489284157753
43,0.123908057808876
44,0.0864709094166756
45,-0.0647444352507591
46,-0.172922715544701
47,-0.334887355566025
48,-0.415403932332993
49,-0.600205898284912
50,-0.729906558990479
51,-0.852422535419464
52,-0.907660067081451
53,-0.952694714069366
54,-0.986113250255585
55,-0.917189598083496
56,-0.805736899375916
57,-0.691576898097992
58,-0.485777735710144
59,-0.305942475795746
60,-0.130579203367233
61,0.110863275825977
62,0.26139509677887
63,0.393250554800034
64,0.505107522010803


==> figs/viz_signals_dat_new/1_est_known_tri_new.dat <==
x,y
1,0.0741100460290909
2,0.0880468413233757
3,0.057877242565155
4,0.159986883401871
5,0.142536222934723
6,0.0412733145058155
7,0.174897104501724
8,0.231598138809204
9,0.269309669733047
10,0.311666369438171
11,0.325341045856476
12,0.345333397388458
13,0.434368401765823
14,0.44893154501915
15,0.435709893703461
16,0.503706574440002
17,0.503470659255981
18,0.612894952297211
19,0.635757505893707
20,0.635761499404907
21,0.632168054580688
22,0.706289350986481
23,0.672547042369843
24,0.753730833530426
25,0.907620966434479
26,0.89605051279068
27,0.89353209733963
28,0.842538595199585
29,0.92891126871109
30,1.06724941730499
31,1.0274658203125
32,0.598292469978333
33,-0.0181358344852924
34,-0.0479011684656143
35,0.110924504697323
36,0.0790986195206642
37,0.0125539833679795
38,0.0106077985838056
39,0.0705793648958206
40,-0.0405699200928211
41,0.0228333976119757
42,0.0075028701685369
43,0.0222109109163284
44,-0.0564267411828041
45,0.065767839550972
46,0.00245253462344408
47,-0.0378556437790394
48,-0.0382793284952641
49,0.00927427690476179
50,0.0213518273085356
51,0.0137240067124367
52,-0.00995186343789101
53,0.00210321531631052
54,0.0627837777137756
55,-0.00288989720866084
56,-0.0165881905704737
57,0.0418093763291836
58,0.133286684751511
59,-0.0284331124275923
60,0.00716277398169041
61,-0.00476605305448174
62,-0.0450266823172569
63,0.143478900194168
64,0.0694785267114639


==> figs/viz_signals_dat_new/1_est_pdf_random_new.dat <==
x,y
1,0.0134438071399927
2,0.0122203836217523
3,0.0109202247112989
4,0.00959443673491478
5,0.00805181264877319
6,0.00897220429033041
7,0.00799628440290689
8,0.00938659347593784
9,0.00847259908914566
10,0.0080475565046072
11,0.0074043869972229
12,0.00764014571905136
13,0.0076808724552393
14,0.00875972118228674
15,0.00928568653762341
16,0.0102181807160378
17,0.0115261189639568
18,0.0117853526026011
19,0.0147508392110467
20,0.018481083214283
21,0.0155040770769119
22,0.0170710720121861
23,0.0215764939785004
24,0.0207737218588591
25,0.0216089319437742
26,0.0237334985285997
27,0.0220244899392128
28,0.0216573849320412
29,0.0207627341151237
30,0.0187765881419182
31,0.0192137267440557
32,0.0160477180033922
33,0.0153466667979956
34,0.0139992283657193
35,0.0147537188604474
36,0.0141489319503307
37,0.0127555131912231
38,0.0131998686119914
39,0.01357202231884
40,0.0163748115301132
41,0.0133049841970205
42,0.0157681182026863
43,0.016562182456255
44,0.0114782871678472
45,0.0136785078793764
46,0.0141963772475719
47,0.0146848959848285
48,0.0156671870499849
49,0.0156335849314928
50,0.0167706646025181
51,0.02027184702456
52,0.0221831668168306
53,0.0204879157245159
54,0.0244681034237146
55,0.0243635978549719
56,0.0243844781070948
57,0.0244241934269667
58,0.0244770459830761
59,0.0219476465135813
60,0.0192497223615646
61,0.0173242520540953
62,0.020826306194067
63,0.0159540865570307
64,0.0143533302471042


==> figs/viz_signals_dat_new/1_est_pdf_sin_new.dat <==
x,y
1,0.0149254929274321
2,0.0109163196757436
3,0.00983400177210569
4,0.00999270472675562
5,0.00890237838029861
6,0.0074011692777276
7,0.0064458129927516
8,0.00544835720211267
9,0.00469311745837331
10,0.00408087577670813
11,0.00399095611646771
12,0.00376320839859545
13,0.00427791336551309
14,0.00540365697816014
15,0.00671640178188682
16,0.00671862298622727
17,0.0083213048055768
18,0.0115736536681652
19,0.0121666248887777
20,0.0126086920499802
21,0.0110752750188112
22,0.0146771445870399
23,0.0132153071463108
24,0.0134025951847434
25,0.0211438611149788
26,0.0170143749564886
27,0.0204170290380716
28,0.0179119110107422
29,0.0155149782076478
30,0.0161072239279747
31,0.0157741121947765
32,0.0166783798485994
33,0.0158814378082752
34,0.0153282638639212
35,0.01522596180439
36,0.0161451864987612
37,0.0149031272158027
38,0.0150560708716512
39,0.0144247924908996
40,0.0125375473871827
41,0.0122376307845116
42,0.0172185283154249
43,0.021855941042304
44,0.0139991138130426
45,0.0171208586543798
46,0.0159301944077015
47,0.0233931839466095
48,0.0199522618204355
49,0.0160417687147856
50,0.0291903484612703
51,0.0337710455060005
52,0.0231932643800974
53,0.0256032682955265
54,0.0245316289365292
55,0.021461695432663
56,0.0270509142428637
57,0.0308405142277479
58,0.0221738666296005
59,0.0254644639790058
60,0.022346630692482
61,0.0319674648344517
62,0.0183211676776409
63,0.0178306363523006
64,0.0178877133876085


==> figs/viz_signals_dat_new/1_est_pdf_tri_new.dat <==
x,y
1,0.0140050193294883
2,0.0169248506426811
3,0.0184604544192553
4,0.017824113368988
5,0.0203125178813934
6,0.0229825060814619
7,0.0245670173317194
8,0.0280835870653391
9,0.0309154782444239
10,0.0283725652843714
11,0.0253938809037209
12,0.0257121492177248
13,0.0266691595315933
14,0.0278064906597137
15,0.025300033390522
16,0.0242939908057451
17,0.023738369345665
18,0.0203838124871254
19,0.0198898315429688
20,0.0188927333801985
21,0.0183469075709581
22,0.0182280950248241
23,0.0155743397772312
24,0.0169166289269924
25,0.0150138353928924
26,0.0153299858793616
27,0.0146148763597012
28,0.0157140120863914
29,0.0158998966217041
30,0.0138412620872259
31,0.0154589405283332
32,0.0153964012861252
33,0.0162739828228951
34,0.0133908549323678
35,0.0140459286049008
36,0.014336884021759
37,0.0136757455766201
38,0.0144688254222274
39,0.0122376950457692
40,0.0111177731305361
41,0.0125231724232435
42,0.0142198167741299
43,0.0140877179801464
44,0.0125631084665656
45,0.0139128807932138
46,0.0115989595651627
47,0.0115504283457994
48,0.00991010665893555
49,0.0107356766238809
50,0.00869676843285561
51,0.00838294997811317
52,0.00859828200191259
53,0.00870041642338037
54,0.00843860395252705
55,0.00745359761640429
56,0.00691197300329804
57,0.00697976304218173
58,0.00746044376865029
59,0.00750352535396814
60,0.00797830242663622
61,0.00864571984857321
62,0.00981296505779028
63,0.00998751539736986
64,0.0129358507692814


==> figs/viz_signals_dat_new/1_est_unknown_random_new.dat <==
x,y
1,-0.0172963310033083
2,0.257811009883881
3,-0.567640662193298
4,-0.213187292218208
5,-0.34140881896019
6,-0.453596562147141
7,-0.310120582580566
8,-0.109228029847145
9,-0.0998755022883415
10,0.102271854877472
11,-0.0824707224965096
12,0.223790064454079
13,-0.35646116733551
14,0.385371118783951
15,-0.482278317213058
16,0.204190999269485
17,-0.0708385333418846
18,0.056523721665144
19,-0.405955582857132
20,-0.349474996328354
21,0.31687068939209
22,0.447248131036758
23,-0.152441993355751
24,0.132002755999565
25,0.378740400075912
26,0.329196363687515
27,-0.40151110291481
28,-0.483684360980988
29,-0.342856079339981
30,0.394126743078232
31,-0.354132086038589
32,-0.0953308716416359
33,0.40532585978508
34,-0.00156743172556162
35,0.193361014127731
36,-0.165421396493912
37,0.152886584401131
38,0.252608805894852
39,-0.458424150943756
40,0.207474261522293
41,0.461055904626846
42,0.228683173656464
43,-0.135471865534782
44,0.281510412693024
45,-0.361927270889282
46,-0.074674554169178
47,0.32859468460083
48,-0.147393465042114
49,-0.22255851328373
50,-0.329823881387711
51,-0.443240195512772
52,0.197757661342621
53,-0.275743275880814
54,-0.204115867614746
55,-0.0215004533529282
56,-0.496148347854614
57,0.112126670777798
58,-0.309029579162598
59,0.121019773185253
60,0.314512103796005
61,-0.38750496506691
62,-0.0788752138614655
63,0.212778151035309
64,-0.137903466820717


==> figs/viz_signals_dat_new/1_est_unknown_sin_new.dat <==
x,y
1,0.571274161338806
2,0.598790347576141
3,0.558607757091522
4,0.448573797941208
5,0.385193139314651
6,0.307111591100693
7,0.0558590739965439
8,0.0724907591938972
9,0.0230866670608521
10,-0.0408028326928616
11,-0.141229316592216
12,-0.0427813902497292
13,0.0330032296478748
14,0.0686457902193069
15,0.311263918876648
16,0.404459685087204
17,0.594402432441711
18,0.66448187828064
19,0.9139803647995
20,0.970705986022949
21,0.96900349855423
22,1.01752257347107
23,0.958509266376495
24,0.713990986347198
25,0.649501383304596
26,0.519416451454163
27,0.293016314506531
28,0.179867997765541
29,-0.159227058291435
30,-0.319325178861618
31,-0.338064402341843
32,-0.588935554027557
33,-0.606901228427887
34,-0.526156783103943
35,-0.521676540374756
36,-0.397573322057724
37,-0.328978776931763
38,-0.192005127668381
39,-0.192652314901352
40,-0.0281359348446131
41,0.136134788393974
42,0.090151734650135
43,0.116572648286819
44,0.0317494310438633
45,-0.0606878809630871
46,-0.226735055446625
47,-0.294476807117462
48,-0.492584347724915
49,-0.773014008998871
50,-0.821810305118561
51,-0.862943589687347
52,-0.941088557243347
53,-1.02049839496613
54,-0.979896605014801
55,-0.848193407058716
56,-0.771393060684204
57,-0.594872295856476
58,-0.426982283592224
59,-0.109325483441353
60,0.0373299084603786
61,0.146192789077759
62,0.343645304441452
63,0.391285300254822
64,0.525369107723236


==> figs/viz_signals_dat_new/1_est_unknown_tri_new.dat <==
x,y
1,-0.092574805021286
2,-0.047858465462923
3,0.100390702486038
4,0.0226962864398956
5,0.116073332726955
6,0.145244538784027
7,0.208923578262329
8,0.174410775303841
9,0.345816314220428
10,0.300576597452164
11,0.292397171258926
12,0.346551895141602
13,0.406350165605545
14,0.425078004598618
15,0.473203837871552
16,0.43711131811142
17,0.498287588357925
18,0.597028970718384
19,0.558290421962738
20,0.621193408966064
21,0.665761411190033
22,0.696283638477325
23,0.628442704677582
24,0.787097096443176
25,0.868711888790131
26,0.74821412563324
27,0.860974013805389
28,0.862036466598511
29,0.897321999073029
30,0.904762208461761
31,0.948174655437469
32,0.830027043819427
33,0.19334702193737
34,-0.215918362140656
35,-0.0480670668184757
36,0.0747254565358162
37,0.040941521525383
38,-0.0361671932041645
39,0.0061723617836833
40,-0.0239756423979998
41,0.0467026457190514
42,0.0658369213342667
43,-0.0303365271538496
44,0.034391351044178
45,-0.0297806151211262
46,0.0694386512041092
47,0.0221281908452511
48,-0.00593844847753644
49,-0.0254891496151686
50,0.0642881914973259
51,-0.0242477916181087
52,-0.0462608300149441
53,0.07326340675354
54,-0.0273658372461796
55,-0.0638307482004166
56,-0.0811271145939827
57,-0.0116206025704741
58,-0.0246045179665089
59,-0.0898514315485954
60,-0.0141304889693856
61,-0.0340129360556602
62,0.0750714391469955
63,0.052136804908514
64,-0.062144011259079

